Hermes 3 Technical Report

Instruct (or "chat") tuned models have become the primary way in which most people interact with large language models. As opposed to "base" or "foundation" models, instruct-tuned models are optimized to respond to imperative statements. We present Hermes 3, a neutrally-aligned generalist instruct and tool use model with strong reasoning and creative abilities. Its largest version, Hermes 3 405B, achieves state of the art performance among open weight models on several public benchmarks.

==> dpo.csv <==
Step,70B,8B
0,0,0
1,0,0
2,0.00718797138,-0.02543436922
3,-0.03246286884,0.01759976335
4,0.0495904237,0.031883955
5,-0.01504666079,0.06280436367
6,-0.002738811076,-0.02232492715
7,0.1216528639,0.07839959115
8,0.1004346907,0.07681746036
9,0.1081579924,0.07933740318
10,-0.05686910078,0.07239399105
11,-0.0008085233276,0.09051615
12,0.01803500392,0.1612450778
13,0.1079669893,0.1214389205
14,0.0263144467,0.1318724602
15,0.3427870274,0.1923349053
16,0.40252316,0.07948482037
17,0.05394653603,0.2589778304
18,0.1792661101,0.3575403392
19,-0.02486534417,0.2077510357
20,0.2570620775,0.373426348
21,0.5259556174,0.3622584045
22,0.004171373788,-0.0147024123
23,0.3743205965,0.2782726586
24,0.04686841369,0.8580836654
25,0.3046448231,0.3216274381
26,0.1354407668,0.2408974916
27,-0.02069572546,0.2776004076
28,0.1548531055,-0.01204500627
29,-0.0653058365,0.2597417533
30,0.3464934528,0.7248695493
31,0.7615773082,0.8357908726
32,0.3524962962,0.3831962049
33,0.5729319453,0.4663259685
34,0.1194396317,0.5221658349
35,0.4145817757,0.4270289242
36,0.4965805113,0.6485378146
37,0.6534567475,0.7569132447
38,1.005245924,0.6509611607
39,0.0835840106,0.3323100507
40,0.2364179343,0.371114254
41,0.493827343,0.5926700234
42,1.037624955,0.7125998139
43,0.5899456739,0.8929076195
44,0.4342335165,0.4522900581
45,1.029561639,0.6405451298
46,0.4251989424,0.4011496603
47,0.2945428789,0.4720566571
48,0.4990700185,0.3324826658
49,0.6381261945,0.3716365397
50,0.4823094904,0.5246247053
51,0.780561626,0.7866490483
52,0.6609553695,0.8692203164
53,0.949190855,0.5679264665
54,0.8475942016,0.6458217502
55,0.9165580273,1.21308732
56,0.6890915036,1.094927907
57,0.8335382342,0.934232533
58,0.5089572072,0.5701734424
59,0.6719274521,0.6469145417
60,0.8613126278,0.546683073
61,2.111805677,1.104451537
62,0.5908975005,0.703225553
63,0.8320404887,0.5305583477
64,0.6118195653,0.2862151861
65,0.4712461531,0.3858300745
66,0.6856639981,0.6128066182
67,0.8017232418,0.9378252625
68,0.2757096887,0.343221575
69,0.6062313318,1.124386549
70,1.17002964,0.8180293441
71,0.1201213226,0.6339488626
72,1.628244758,1.209124804
73,1.351410031,1.110002995
74,0.7160734534,0.7387340069
75,1.17422092,0.4649232626
76,0.654044807,0.7821826935
77,1.340702415,1.327834964
78,1.861897469,1.117667317
79,0.986982584,0.9973175526
80,0.9088451266,1.327781439
81,1.966843724,1.790896893
82,1.194363594,0.8529115319
83,0.9303331375,0.9404478669
84,0.9118712544,0.9815473557
85,1.03335464,0.977752924
86,1.405339599,1.276037097
87,1.030854583,1.386034846
88,1.017122865,0.7590034604
89,0.5222253203,0.653875649
90,1.362010837,0.7527094483
91,0.4241680205,0.7995468974
92,0.9270203114,0.9240513444
93,0.8129253983,0.5919683576
94,0.1715234965,0.8144569397
95,1.009428978,0.6125952601
96,0.8353107572,1.387541175
97,0.7650459409,0.9587902427
98,1.118624091,0.6981706619
99,0.2328094393,1.231425166
100,1.300136209,1.141324401
101,1.195321798,1.428896308
102,0.5043837428,0.5808324218
103,1.411963582,1.517118096
104,0.5694707036,0.8228011131
105,0.9126536846,1.122365832
106,0.8050919175,0.7276132703
107,0.8126508594,0.6312155724
108,0.8343017101,0.9340891838
109,0.1400482655,0.5327596068
110,3.190014124,1.495375991
111,1.632577896,0.7535379529
112,0.2451439053,0.4953048229
113,1.523478866,0.8067732453
114,0.8619280457,0.6728248596
115,0.6790147424,1.271153569
116,1.162697434,0.7288332582
117,1.564163685,1.206439495
118,2.61272645,1.579456687
119,0.8514728546,0.389677614
120,0.4686834812,0.5530853868
121,1.097711921,0.9816821218
122,0.2088306397,0.353884697
123,1.68255651,1.322477937
124,0.4365086555,1.169532418
125,1.262559175,1.360386968
126,1.28518188,1.249812961
127,0.7864635587,1.36552918
128,0.8208844066,0.8718226552
129,1.307423949,0.7251641154
130,0.2396537662,0.6394401789
131,1.050149083,1.018222094
132,1.407083631,1.083109379
133,0.7773042321,1.457717896
134,0.4652304351,1.129549742
135,0.5723025203,0.9981072545
136,0.8952236772,0.765955925
137,0.4831210673,0.5146221519
138,0.8174753189,0.8327831626
139,0.3612481654,0.8420205712
140,1.241742373,1.062685132
141,1.754118919,1.217184782
142,0.7769203186,1.269410849
143,1.403605342,1.190096259
144,0.4638874531,0.6442311406
145,2.239851236,1.372750282
146,3.140601158,1.773942351
147,1.377344608,1.416432738
148,1.038151145,1.063817263
149,0.735003531,0.7205544114
150,0.6786605716,1.421765804
151,1.775004983,1.287693024
152,0.4140803814,1.384516239
153,-0.5431867242,0.6727972031
154,0.02745116688,1.155122399
155,0.006502613425,0.7880595326
156,1.960608006,1.215799809
157,0.3391391337,0.536552012
158,1.863761902,0.9268763661
159,0.765203476,0.6746675968
160,2.148209095,1.039899945
161,0.8813591003,0.920029819
162,1.251689553,0.8690797687
163,1.098579288,0.9224455357
164,1.234704971,0.9293377995
165,1.578760147,1.00194037
166,0.3646429479,0.3923829794
167,0.3767454922,0.8936607838
168,0.3639171124,0.6718549728
169,1.912764549,1.462049484
170,1.584785104,1.002146959
171,1.690943122,0.979544878
172,1.144756317,0.837048769
173,1.989876151,1.314045906
174,3.01065135,1.935691357
175,1.770758152,1.40099287
176,0.8831453323,1.376132369
177,0.8677445054,1.331047535
178,0.8508358002,1.07053566
179,2.211204767,1.18383801
180,0.3736915588,0.5297700763
181,1.262720227,0.8866285682
182,1.684662223,1.836888909
183,1.128727078,0.8186315894
184,1.072544456,1.118735194
185,0.4936193526,1.253956914
186,2.154890776,1.550897241
187,1.362176538,0.5698533058
188,1.393571734,1.344696522
189,1.184012771,0.6709909439
190,1.277483702,1.301863194
191,1.743070602,1.47686851
192,2.184559107,1.412714124
193,1.365091443,1.252275348
194,0.9856043458,0.7611923814
195,1.328096867,0.830519855
196,0.204898715,0.5384417176
197,1.518747449,1.684893131
198,0.936953485,1.241079926
199,1.116654992,1.401243567
200,2.323696852,1.987321258
201,0.7980725169,0.9366977215
202,1.300266623,1.265173554
203,1.723984718,1.311296105
204,1.508214951,1.197669148
205,0.7246972919,1.659316421
206,0.9559254646,0.6700338721
207,0.3257669508,1.214854121
208,1.916072488,1.141622663
209,0.7158409953,0.4856507778
210,0.3872033358,1.128780961
211,0.594175756,0.3515351713
212,1.011845589,0.8966649175
213,1.415064216,0.6840427518
214,0.6573964357,0.7576163411
215,0.9529881477,1.204750657
216,1.813117623,1.535897255
217,1.823313355,1.067090631
218,1.096835494,1.930601239
219,1.866037965,1.723382831
220,1.658506393,1.239926934
221,1.733385444,0.8985002041
222,1.163473725,1.291406512
223,0.4263838828,0.419614315
224,0.8175354004,0.7864772677
225,1.852607846,1.191167355
226,1.495166302,1.645596385
227,0.9317042828,1.498966217
228,2.166447639,1.720694184
229,0.96062392,0.7018126845
230,1.81780684,1.970678449
231,0.9991313815,1.36777544
232,1.155995369,1.637524724
233,1.731320739,1.100667834
234,1.45964396,1.240156651
235,0.4098608792,0.2897722423
236,0.4740380347,0.8696257472
237,1.662330627,1.105480313
238,0.6734807491,0.3401805162
239,1.228691459,1.044047952
240,0.8524212837,0.6262892485
241,1.083155751,1.10466814
242,1.28587532,0.6372330785
243,2.277119637,1.669156909
244,2.784675837,1.467843413
245,2.616778135,1.330577254
246,1.84672308,1.003000617
247,2.282301664,3.01887393
248,0.8598830104,1.176999927
249,1.085449338,1.288027048
250,1.680038571,0.8091983795
251,1.040223479,1.621958137
252,0.5882641077,1.029571414
253,1.159750342,1.244560122
254,0.1568252891,0.7106782794
255,1.146283031,1.343010426
256,0.9908285141,1.173377395
257,3.60145092,1.473196983
258,1.570657372,1.838522077
259,0.9788535237,0.8061487675
260,0.9759521484,0.6661049724
261,1.460647583,1.33089757
262,0.2083770186,0.939745605
263,1.564259648,1.55708158
264,1.394237995,1.102273226
265,1.620096684,1.898898602
266,1.360919356,0.7886140347
267,1.557143331,0.9143076539
268,1.071421027,1.431092262
269,1.487884879,1.080164909
270,0.4690180719,0.7544367909
271,1.674654841,1.387256145
272,1.886417389,1.621363759
273,1.131934762,1.243255377
274,1.696218491,1.58427763
275,1.171238184,1.393707633
276,1.227141023,1.50724113
277,-0.2138511986,0.9982573986
278,0.5960230827,1.31253612
279,2.196095705,1.779919028
280,0.729364574,0.7097122073
281,1.676362872,1.038250089
282,1.680145383,1.29073298
283,1.756853461,1.108298182
284,0.694296062,0.658295095
285,1.250904679,1.068738341
286,1.711937904,1.410426617
287,1.405747294,0.7928537726
288,2.363808393,1.928345084
289,0.8514663577,1.17760241
290,0.3023203313,1.057929158
291,0.6620407701,1.423833966
292,1.427759528,1.639331222
293,1.525598645,1.386691093
294,1.16200161,0.7892227173
295,1.836688042,1.323176026
296,1.766356468,0.8505294323
297,2.4088943,1.572955251
298,1.376444221,1.000330925
299,1.199317932,0.8778133392
300,0.9545791745,1.258360386
301,0.6198686361,1.086981893
302,1.69897902,1.631649494
303,0.8496082425,1.4017452
304,1.044573307,0.5480371118
305,1.229322553,1.750535846
306,3.019754171,1.241118073
307,0.9831829071,2.089725494
308,0.9470350146,1.31142056
309,0.9591172338,0.6904821396
310,1.14971602,2.185457468
311,2.485379457,0.900528729
312,1.80513823,1.114992023
313,0.7649345398,0.9441367984
314,2.221527815,2.28090024
315,1.333088398,1.175347805
316,0.9568901062,1.228017926
317,1.701115489,1.606546998
318,1.375692844,1.171185374
319,1.560056329,1.629958749
320,1.000780344,0.4005042613
321,1.714187503,1.310575604
322,1.276614547,1.15920198
323,1.373008132,0.4231089652
324,0.8452041149,1.133977652
325,0.5826410651,1.015041351
326,0.6803299785,1.570248961
327,0.9172230363,1.340685248
328,2.298929214,1.53757894
329,0.5807953477,0.287976414
330,1.027315617,1.25997436
331,1.908275604,2.048620462
332,1.841200471,1.581801295
333,0.4303413928,0.670179069
334,1.62344408,1.380687356
335,1.119969606,2.660529852
336,1.84013164,0.9260895848
337,1.380059242,1.651777864
338,0.6855786443,1.168787956
339,2.594980717,2.396432161
340,1.443708897,1.465603352
341,2.531077623,1.452042222
342,2.782105207,1.885721684
343,2.940353155,1.872060776
344,0.9473100305,1.027735353
345,1.873744965,2.114640951
346,2.391375542,1.695503831
347,0.3298268914,0.8649392724
348,1.647810817,0.7432952523
349,1.601460934,1.901886821
350,1.986211777,1.805630565
351,1.977913499,1.786219716
352,1.297515631,1.331289887
353,1.107061267,1.216167569
354,1.505887628,1.025589347
355,1.884971738,1.149467111
356,0.3675127923,0.8655421734
357,1.194393516,1.070016026
358,0.3989920616,0.948874414
359,0.9489622116,1.536055446
360,2.650896788,1.437903523
361,1.505094886,1.517558098
362,2.01205802,1.325073481
363,0.6717886925,0.4981637895
364,1.918305278,1.958438993
365,0.7351487279,0.7125056386
366,1.193840504,0.9396779537
367,1.765280128,1.142071247
368,1.409379601,1.43770647
369,2.189949274,1.058220744
370,2.211167574,0.9304959178
371,1.684527516,1.893626809
372,1.709655762,0.8492966294
373,1.398084164,2.251518965
374,1.77807343,1.183889031
375,1.25619185,1.507769227
376,0.7900748849,1.145205617
377,0.3671438694,0.675714016
378,2.187023163,1.346400261
379,0.1983416826,0.3602541983
380,1.756145477,1.367693305
381,0.91024369,0.8998177052
382,1.606141686,1.038655162
383,1.334477305,1.451157451
384,1.919492722,1.673212647
385,1.956026196,2.587586641
386,1.987771034,1.524294376
387,1.784140587,2.371983051
388,1.340010166,0.9242671132
389,0.9242897034,1.466236115
390,1.913986325,0.9797344804
391,0.8707825541,1.86000061
392,1.201165318,1.426334023
393,1.068703771,0.5037401915
394,0.3264849782,0.6733627319
395,1.262849092,0.9853112698
396,1.165843844,0.9378913045
397,2.095260382,1.965989232
398,0.7275176644,2.311240435
399,1.566414475,1.482944965
400,2.233617067,1.665981412
401,1.660184383,1.365604997
402,0.7295239568,0.472358346
403,1.286950946,1.127558708
404,1.71567595,1.845864892
405,0.3544209003,1.521809459
406,0.7075045109,0.3255129457
407,2.027924538,1.117651701
408,1.720028043,1.826772094
409,2.016559601,1.7401191
410,1.43647778,1.626992822
411,0.3751502037,1.933676124
412,1.58310318,0.1993213445
413,2.108393908,1.277471185
414,1.630103588,1.797883868
415,1.884463668,2.020223379
416,1.737382531,2.21668005
417,2.243220568,1.641597152
418,1.224100709,1.226682544
419,1.100704551,1.418280721
420,2.26672101,1.250105858
421,0.2947106659,0.4057250917
422,2.143957138,1.033370614
423,2.490228891,1.960666299
424,2.552617788,1.756855011
425,1.281559944,1.607953429
426,2.327007771,1.754183173
427,1.221379399,1.622519016
428,0.9494149089,1.096348763
429,0.3702669442,1.245540977
430,0.609493196,1.371091843
431,1.253080249,0.9019212723
432,2.00150466,1.784803987
433,2.179847717,2.220166206
434,1.005851626,2.02246356
435,2.603650331,1.822914004
436,1.196543455,1.329170823
437,0.9877474904,0.6871415973
438,2.602917671,1.72614944
439,1.795306802,1.405353189
440,2.122292757,2.130604506
441,1.973201275,0.9908457398
442,0.7302415967,1.323075294
443,2.046969175,1.64724052
444,1.483465195,1.187516689
445,1.85609293,1.601861954
446,2.272632599,1.664793015
447,2.031643867,1.070812821
448,1.844204307,1.543643117
449,1.021811962,1.466570735
450,1.983364701,1.684801579
451,1.763575673,1.178920984
452,1.35329926,1.498779297
453,1.612757206,1.734132409
454,1.172180533,1.004285693
455,2.060174704,1.594562531
456,0.8271405697,0.9137207866
457,2.36700511,1.432301521
458,2.485166311,1.84988153
459,1.41934216,1.391168118
460,0.9788701534,1.137954116
461,1.283021569,1.80502224
462,1.685922146,1.951331019
463,2.525192976,1.353604913
464,1.623469353,1.878712296
465,2.410050869,1.765350938
466,3.11677289,2.220974684
467,1.673826575,1.214252591
468,0.8063488007,0.7664892673
469,2.803263426,2.132418871
470,2.773554564,1.236206889
471,1.570052981,2.136642218
472,1.394226432,1.552080154
473,2.254480124,2.171249628
474,1.91714716,1.513697624
475,1.878974795,1.048554897
476,2.43392396,1.259274721
477,1.765503287,1.737897515
478,1.912438512,1.615586162
479,1.955732942,1.546532273
480,1.788354039,1.248177767
481,1.407933354,1.706060767
482,2.518683434,1.151607156
483,1.333382249,0.7907164097
484,2.292736769,1.124650478
485,2.657992601,2.204959154
486,1.824839592,1.969364643
487,1.077532411,1.836108208
488,3.194384813,1.911055923
489,2.677795649,2.225567579
490,1.892123222,2.200723648
491,2.468851089,0.7748016715
492,1.915958285,1.167503834
493,1.619992614,0.852127552
494,1.670933247,1.057039738
495,3.830982208,1.422772765
496,2.527000666,2.573279142
497,2.509955645,1.344730377
498,2.190567255,1.623086095
499,2.531287432,1.538987041
500,1.221330047,1.530813336
501,2.720286131,1.237303495
502,2.290805578,2.875793457
503,1.857783318,1.567836761
504,0.4519172907,0.8143776059
505,2.333811045,0.9162135124
506,2.748579264,2.070434332
507,1.400882602,2.319229364
508,2.895150185,1.718317986
509,1.979156852,1.289785028
510,1.709487915,1.789503694
511,1.925865173,1.642521381
512,2.87771225,2.368046045
513,2.98504138,1.639594197
514,1.972115517,2.150097847
515,3.23853755,1.795806885
516,2.740061045,2.062472105
517,1.597854972,1.55247438
518,2.285099268,1.759199977
519,1.54551506,0.8158841133
520,2.202905416,1.550389647
521,2.107841253,2.054396391
522,2.320609331,1.551654696
523,2.149154902,1.995057702
524,1.440096498,0.987293303
525,2.49347806,1.647606254
526,2.831102371,0.7862381935
527,2.168408632,1.645832539
528,2.832223892,1.784983635
529,1.986403584,3.130300283
530,2.068129778,1.577300668
531,1.841001153,0.9203492999
532,3.173099518,2.365397215
533,2.607065201,1.929110408
534,2.256294489,1.674857259
535,1.741554618,1.434669375
536,3.517070055,1.823931098
537,1.560944557,1.70424974
538,0.9435155392,0.8603849411
539,1.904380202,1.426048636
540,1.393217206,1.48431015
541,1.663837552,1.791087627
542,2.258181334,1.513300776
543,2.061267614,2.122464895
544,3.211500406,2.175122976
545,2.199152946,1.821110129
546,1.751434684,2.502743721
547,2.72024703,1.812719226
548,3.13045001,2.044014692
549,3.654736757,2.860836744
550,2.388015032,2.076256752
551,3.531685829,2.209333658
552,3.191473007,2.416246176
553,2.000230551,1.208687901
554,1.224808097,1.423320889
555,1.699623227,1.104884744
556,2.42942214,2.027457714
557,3.123057127,1.335864544
558,2.002128363,1.677247643
559,1.86663425,1.488083243
560,3.11077857,2.023993731
561,1.667751312,2.503763914
562,2.941368103,1.711497784
563,2.730568647,1.780510902
564,2.189862967,1.066628218
565,0.8655564189,1.305719972
566,0.9664219022,1.685032725
567,2.33266139,1.362247348
568,1.57158339,1.13138473
569,1.743487716,1.863664508
570,2.66091156,1.569049358
571,3.631575823,2.07852149
572,2.967911005,2.325053215
573,2.11832428,0.8781201243
574,1.906917691,1.641226172
575,3.953914881,3.21044898
576,2.83608079,1.132933259
577,2.333576202,2.050646544
578,2.280632019,2.666974783
579,2.670570135,0.8743484616
580,1.850915074,2.052731276
581,2.597260237,1.503749967
582,2.655105829,2.085577965
583,3.154911995,1.55739212
584,1.581323504,1.200082779
585,2.080544949,1.439002514
586,2.673467636,1.758484244
587,2.4360075,1.513415813
588,2.673763275,1.906961799
589,3.143433332,1.567045212
590,1.567370415,1.944779515
591,2.306183815,1.885440826
592,2.125635386,1.816120028
593,2.396404266,2.28953433
594,3.16283536,2.119989157
595,2.003213406,0.6423501968
596,0.8413012624,2.165189028
597,1.857491493,1.634662271
598,2.374135971,1.704428792
599,1.686819434,0.8091073036
600,0.7779673934,1.488074422
601,2.210740089,1.878851771
602,1.313909054,1.390630245
603,2.167307138,1.591191649
604,2.763190985,1.657596707
605,1.373518467,0.8646193147
606,2.151682377,2.439138651
607,0.8548790812,0.8590528965
608,1.802410126,1.653448701
609,0.3535210192,0.9284883142
610,2.204517841,2.283774137
611,2.9849298,2.112260818
612,2.007176161,1.292720199
613,2.61691308,2.052284718
614,1.998500824,1.527172446
615,1.881152153,2.111668348
616,3.110976219,1.374401212
617,2.270119905,1.899652481
618,1.463312268,1.626121998
619,1.508946896,2.188431025
620,1.974556327,1.671264172
621,0.8408318162,0.9947059155
622,1.317287803,1.273394942
623,2.460586786,1.77998364
624,3.684218645,2.420425415
625,1.265512824,0.9449865222
626,1.431494355,1.635024905
627,2.176080704,1.702072144
628,2.312694788,2.095433712
629,2.356604338,1.462107778
630,1.920054555,1.849311233
631,2.589069366,1.258202672
632,2.607444525,2.33356595
633,4.22763443,2.884462357
634,2.261772394,1.593501449
635,3.795600176,2.306255341
636,2.126158476,1.092540622
637,1.678594589,1.856178761
638,2.006557703,1.796338439
639,2.115754843,1.63386786
640,1.589634776,1.378044128
641,4.032243252,1.911485672
642,2.233750582,2.048745871
643,2.046872616,1.638575912
644,1.0427984,1.931347251
645,2.599545002,2.149739504
646,1.894134879,1.975586295
647,1.13630116,1.130619645
648,2.369856596,2.037113905
649,2.865655661,1.733929038
650,1.707662463,1.229238153
651,2.410072565,1.487633586
652,6.233808517,2.565037489
653,3.089790344,1.785056591
654,2.066628456,1.842744708
655,2.46091032,1.547739625
656,1.719783306,1.152828932
657,2.163889647,1.837172031
658,2.235823154,1.835452914
659,1.498405576,1.814542294
660,2.454848289,1.09737587
661,3.461856127,2.132855654
662,1.526140809,1.61733532
663,1.792070866,1.256351948
664,3.331623077,1.796452641
665,2.1562078,1.908870816
666,3.634005308,3.645414114
667,2.205429316,1.939304233
668,2.717616081,1.340361953
669,1.605054975,2.227148294
670,0.8799774647,1.261020541
671,3.033957481,1.654112458
672,2.788707733,1.687975883
673,2.043202162,1.536872864
674,0.7570593953,0.9094026685
675,1.057020545,1.663198352
676,2.393872738,1.653775215
677,2.132646561,1.97701633
678,4.064916134,1.8072505
679,1.948687911,1.650298953
680,2.50187993,2.30238843
681,4.837141514,2.060259819
682,2.980058908,1.698662162
683,1.116908312,0.9784103036
684,2.247476578,2.601763248
685,3.26159668,1.711402535
686,1.695969105,1.645947456
687,1.24255681,1.770075798
688,2.231189489,2.082106352
689,2.065383196,2.592914343
690,2.347016573,2.633625746
691,2.600538015,1.706134319
692,3.702953577,2.276116848
693,2.290949106,1.90289104
694,1.746997356,1.728242278
695,2.517900705,1.8072294
696,3.58128047,2.069766283
697,5.22828722,2.298565149
698,1.183236599,0.9216211438
699,1.939861178,1.726473331
700,1.869104385,2.25243926
701,2.787650824,2.614851475
702,3.068864107,2.007267237
703,3.662996292,1.918475151
704,2.263559818,1.107939839
705,1.883664489,1.746085167
706,3.487867355,2.237931252
707,2.585512638,1.451421142
708,2.171442747,2.070619106
709,1.701612473,1.287730098
710,1.986405492,1.696545601
711,1.657877445,1.547394156
712,2.276297569,2.331284523
713,1.277050376,2.224887133
714,3.627506971,2.780008554
715,2.119497061,1.59172833
716,2.491304159,2.222349882
717,3.251446724,2.010189295
718,2.22611475,1.634017825
719,2.836841345,2.258649826
720,1.553975463,1.266837597
721,2.401638985,1.651914716
722,2.876174212,1.937133908
723,1.466727614,1.32294023
724,2.537404776,1.77225399
725,2.642392397,2.43917799
726,3.201553106,2.152142763
727,3.445258379,1.51563549
728,1.618487,1.548893929
729,2.519926071,1.602944255
730,4.014164448,2.262147903
731,3.049833298,2.063013792
732,2.03792119,1.68248117
733,1.576657772,0.9611933231
734,1.457873464,1.725195408
735,1.809618354,1.61421299
736,2.190725088,1.871142745
737,1.625569463,1.868347287
738,1.63177526,1.943230987
739,2.047957182,1.760613561
740,1.393750191,0.7227476239
741,2.223453522,2.133250475
742,3.177732229,2.950466156
743,2.14463973,1.967434525
744,1.278093934,1.672762275
745,2.465167284,3.230638266
746,3.796500206,1.961279273
747,3.052127838,2.294759989
748,1.5224334,2.07030201
749,1.749029636,1.514723897
750,2.144504309,1.38553369
751,0.966234982,1.100974202
752,2.155254126,2.541131735
753,2.584657431,1.249002695
754,2.212389946,1.804363251
755,1.872985244,2.502349615
756,2.002382517,1.296562314
757,2.812276125,2.413467169
758,1.615779519,1.471782327
759,2.642426252,2.768467665
760,4.438334942,2.015547037
761,2.311524391,1.183402896
762,2.42884326,2.374904156
763,2.147506714,0.9050597548
764,2.418576002,1.422180057
765,2.058204412,1.330290437
766,2.731906176,2.245282412
767,2.49535203,1.886982799
768,2.663120031,1.810421467
769,1.447978497,1.849906087
770,4.467940807,2.445801258
771,1.508346438,1.626387596
772,2.931338072,1.989530921
773,2.66229248,2.530363798
774,2.401405334,1.950774074
775,1.811980724,1.342722893
776,1.442101955,1.269333959
777,1.184371948,1.373855233
778,2.030791044,2.263722658
779,3.177670717,1.513586164
780,2.83245635,1.671156049
781,3.152612448,1.399691224
782,1.54115355,1.681228042
783,3.467554092,2.32572937
784,4.633649349,2.131274462
785,1.766376376,1.12313807
786,1.34897387,2.103067398
787,2.871985674,1.974664211
788,2.711843491,2.324627638
789,2.138795853,1.821058631
790,1.864826798,1.45909059
791,1.304620862,1.232902884
792,2.715712547,1.680196404
793,2.079148769,2.012820959
794,2.117168665,1.81802237
795,1.416359305,1.269736767
796,1.878926873,1.465968728
797,3.114471436,1.608084321
798,1.78518641,1.681807041
799,2.269693613,2.124424696
800,2.506103277,1.813176513
801,1.888750434,2.021853924
802,2.679352045,1.743456841
803,1.731278896,1.859855533
804,4.434442997,2.623823166
805,1.353702545,1.319719791
806,1.261492848,1.468063235
807,2.307617426,2.117990255
808,2.049200773,1.644252419
809,1.246468544,0.9430921078
810,2.727588654,1.559001327
811,2.611742258,1.837451458
812,2.352853537,1.33961153
813,2.795902252,1.900138378
814,1.507304072,1.564258575
815,3.253062487,1.72958231
816,2.929043531,2.120970488
817,1.126417279,1.536279321
818,1.920867324,1.730284333
819,0.7772472501,1.273641825
820,2.789653063,1.86109972
821,2.835506439,2.515576363
822,2.905829668,2.081435919
823,3.840661049,2.309078693
824,2.206522226,1.07060039
825,1.922830939,1.95676899
826,2.606101036,1.440388799
827,2.090163469,1.838951707
828,1.412336469,2.071247578
829,2.204234123,2.198657513
830,2.459621668,1.629754543
831,1.864450336,1.935454488
832,1.503083587,0.8806721568
833,2.010131598,1.865764976
834,2.046932936,1.968698621
835,1.669541001,1.384633899
836,1.844594836,1.478024602
837,1.759045124,2.881201506
838,3.204280138,2.205925226
839,4.014668941,2.399581671
840,1.770148754,0.9216914177
841,2.196068048,1.390543103
842,1.656099319,1.693498015
843,2.944190025,1.316283107
844,2.207496405,1.784386516
845,1.453897357,2.13444972
846,3.58949399,2.475508928
847,1.708620667,1.517373443
848,2.876734018,2.259251833
849,2.23824048,1.380114913
850,1.821427703,1.946921706
851,1.792525172,1.495070577
852,3.085637808,2.079666138
853,1.270617366,1.139628172
854,1.951871276,1.58045876
855,1.865403056,1.222473383
856,1.296374679,1.542436957
857,2.83714509,2.155557394
858,1.868929863,1.763679862
859,1.815883636,1.649817824
860,4.168172836,2.158934832
861,3.177176237,1.935061574
862,2.415564537,1.527877927
863,1.786710143,2.256798744
864,2.763242006,2.277362108
865,3.049686432,1.813497186
866,0.637385428,0.7486810088
867,0.9861509204,2.380963326
868,1.291066885,0.8814935088
869,2.407100677,1.130187631
870,2.453594446,2.384460211
871,2.124653578,1.24771142
872,4.972628117,2.373755455
873,2.222413778,1.637649894
874,2.820086241,2.360689878
875,1.799685478,1.315986991
876,3.397245169,2.100843668
877,3.040338278,2.035161972
878,2.181732893,2.462248087
879,3.174019814,1.478202462
880,2.984734535,1.373126388
881,1.866361022,1.778539658
882,2.715816498,1.725837111
883,2.724370241,2.32473731
884,2.810406923,2.200873375
885,3.323982954,1.610329628
886,3.165126801,2.165073872
887,3.851758957,2.598241568
888,1.906523585,1.811130643
889,2.470425844,1.449912667
890,1.974240899,0.7296541333
891,1.339979053,1.284178376
892,2.366607428,1.7113837
893,1.481664777,1.031785369
894,1.856938839,2.178539753
895,1.969122887,2.074242115
896,2.652333021,2.127549887
897,1.785308242,1.852077484
898,2.364243746,1.886492372
899,1.889928222,1.928329945
900,1.77730608,1.42170012
901,0.8338033557,1.09540391
902,3.215427399,1.695052624
903,1.579807401,1.297278166
904,1.46613884,1.930885315
905,2.944073677,2.442564964
906,1.188683152,1.777368546
907,2.407161951,0.9037463069
908,2.768415689,1.887162566
909,2.051419497,1.66960144
910,2.154469728,1.372495532
911,3.456068039,1.789810181
912,1.372814059,0.9277991652
913,2.965194702,2.170037508
914,2.722916365,1.763568878
915,2.318871737,1.678384662
916,2.210906744,2.127946138
917,2.203137159,1.43940413
918,2.497229576,1.076734304
919,2.973922491,3.093137741
920,2.20897007,2.250696182
921,4.140758991,1.813786149
922,2.49755168,1.334097028
923,1.970435619,2.261179209
924,3.954032898,2.633394003
925,2.238466024,1.73034966
926,2.350623369,1.471209049
927,1.978693962,2.026737452
928,4.20623064,2.406278372
929,2.515096664,2.658898592
930,2.804855108,1.667952061
931,2.385804415,2.52616477
932,3.157773733,2.091790915
933,4.299343109,2.387426376
934,2.007944107,2.855291367
935,3.461269617,2.058846951
936,2.040614367,1.553542495
937,2.667242765,2.449911594
938,1.571231365,1.112028003
939,2.687072992,1.703506112
940,2.538478613,1.290689111
941,3.089348078,1.5737468
942,2.104186296,1.879249573
943,1.780058861,1.123592019
944,1.991463661,2.044693708
945,2.531891584,1.663811326
946,1.760249138,1.362281442
947,2.636408329,1.615501285
948,3.115815163,2.394592047
949,1.220466256,1.513613582
950,2.906755447,1.914986014
951,2.79923892,2.310525656
952,3.277129412,2.329998016
953,2.559617758,3.017451286
954,4.887600422,2.484392405
955,3.528468847,2.147722244
956,2.072463274,1.577118754
957,2.291251898,1.693749785
958,2.708936691,2.292183638
959,2.214560747,1.712154031
960,3.368021727,2.401327372
961,3.237019777,2.029404163
962,1.888070107,1.677126288
963,2.993201494,2.687127352
964,2.983819246,1.959012389
965,2.18704772,2.270496368
966,2.35114336,1.909404159
967,3.942379236,1.685856223
968,2.614548683,2.21191287
969,1.410511613,1.644941926
970,1.8575598,1.554780483
971,1.005820394,0.976462841
972,1.418794751,0.8729485869
973,3.97473526,2.846461535
974,3.025089979,1.486671448
975,1.727423668,1.584625602
976,2.665537119,2.405292749
977,1.228128076,1.006950259
978,3.208569288,1.426578522
979,2.318299055,2.231461763
980,2.864242554,1.970891595
981,3.685167551,2.354968309
982,2.581247807,2.437947989
983,2.753859758,1.983832002
984,2.403680563,2.198420048
985,2.453132153,1.082254052
986,1.793394685,1.384658813
987,2.006162882,2.040914774
988,3.112903595,2.599051952
989,2.988108873,1.836928368
990,3.327750444,2.271602869
991,2.486201048,2.171715736
992,2.581487417,2.489247084
993,2.280241728,1.679559827
994,2.5718503,1.78339684
995,1.997627616,2.202630997
996,1.988753796,1.707601666
997,2.847985029,2.504072428
998,2.524021387,1.960696816
999,2.154381514,1.386772037
1000,1.869027615,1.347465515
1001,0.7765434384,1.639894605
1002,2.00799346,1.181990623
1003,2.93606925,2.190379858
1004,3.498500109,1.337253571
1005,2.881946564,2.382228851
1006,3.049248457,2.004607677
1007,2.128143311,1.873252869
1008,4.107778549,2.362008572
1009,3.281831026,2.509404421
1010,2.043457985,2.071755171
1011,2.632123947,2.072116375
1012,2.972397804,1.848724842
1013,4.025756836,2.486218691
1014,2.721529245,1.93168509
1015,1.710407853,1.775763988
1016,0.14551799,2.004412651
1017,2.871203661,1.737210155
1018,4.469982624,2.1950562
1019,2.550822735,1.635390282
1020,1.998753548,2.169433832
1021,3.695310831,2.345866442
1022,2.798378229,2.098892927
1023,2.246443987,1.930107236
1024,3.752440453,2.326609373
1025,4.552355766,2.389558077
1026,1.939487457,1.321168065
1027,2.942139626,2.814965963
1028,2.300712585,1.682725787
1029,3.30185914,1.876119494
1030,2.549289942,2.185018778
1031,2.897508383,1.860992074
1032,2.44965148,1.8502599
1033,2.137169123,2.134777308
1034,4.478030682,2.860373497
1035,1.852983117,1.806544781
1036,3.705590487,2.131438971
1037,1.641829133,1.493414521
1038,2.571037292,2.502282619
1039,2.45006156,1.71911335
1040,3.889697313,2.527666569
1041,3.299936533,1.59617269
1042,3.792418718,2.678436279
1043,3.099086046,2.44046998
1044,2.036104202,1.452437997
1045,1.739007354,2.766367674
1046,2.688711166,1.778879642
1047,2.331062794,0.8540517688
1048,2.569481134,2.069246531
1049,1.262507081,0.8559207916
1050,2.008025408,2.044827223
1051,2.423548937,1.405024052
1052,2.700593233,1.640423179
1053,2.03537631,1.333734632
1054,3.287443876,1.909899116
1055,2.170642138,2.102793694
1056,3.07872963,1.997528076
1057,2.863139391,1.762844086
1058,2.055457354,1.737296462
1059,2.427030325,1.60356009
1060,2.412595034,2.193432331
1061,3.046845436,1.102250934
1062,2.710864782,1.966420293
1063,2.844880104,1.843882918
1064,3.400018692,2.026242971
1065,2.495275497,2.364490986
1066,1.9453789,0.7635154724
1067,2.519561529,2.535639524
1068,3.314233065,2.184150457
1069,2.501300335,1.592361927
1070,1.377168298,1.916016579
1071,4.249343872,2.251545191
1072,2.727753401,1.877188683
1073,3.92590785,1.976350904
1074,1.868905663,1.702427268
1075,2.511226654,2.535460472
1076,1.765543461,1.68753016
1077,2.757083178,1.851855874
1078,3.333214045,2.16014123
1079,2.258897543,1.508057475
1080,2.296271563,1.360228181
1081,2.012156725,2.012441635
1082,4.584888935,2.261478186
1083,3.576442719,1.949092388
1084,2.440057993,1.362953067
1085,2.779648542,1.764330745
1086,3.553978682,2.172192335
1087,2.628812075,2.037819147
1088,2.327219009,2.333450556
1089,3.98084569,1.968254685
1090,3.048744917,1.330857396
1091,2.56953454,2.763981581
1092,4.428678036,2.107684374
1093,2.907367468,2.387233973
1094,2.719642639,2.487130404
1095,2.535074711,1.230849385
1096,2.013370991,2.748973846
1097,2.362077713,2.335727215
1098,2.449278116,1.559226632
1099,2.544682264,1.989861131
1100,3.028147936,2.196188688
1101,2.345017195,1.580283046
1102,2.275263548,1.881723404
1103,2.707763433,1.214897752
1104,2.393681765,1.976338267
1105,2.470585108,1.982461929
1106,2.135878801,1.542260051
1107,1.534347177,0.9831194282
1108,2.11431551,2.485655069
1109,1.972688556,1.714541435
1110,3.02248311,2.556155205
1111,2.6929214,1.673184991
1112,2.535507917,1.677664399
1113,2.571040392,2.432757616
1114,2.585349321,2.305741072
1115,2.012141943,1.425606847
1116,1.936794281,1.715787888
1117,2.924899817,3.350934982
1118,3.43854022,1.647084832
1119,2.603947878,1.815524578
1120,2.593297243,1.32558465
1121,2.887464523,2.243786573
1122,2.205129623,1.091636181
1123,1.954783559,2.851749182
1124,3.486331701,1.601900101
1125,2.436987877,1.666109681
1126,2.877411842,1.687115192
1127,2.440290213,1.913243294
1128,1.920583129,1.263635516
1129,1.961152673,1.03904283
1130,0.6585475802,2.239601135
1131,4.116545677,2.61230588
1132,2.447487116,1.550100207
1133,1.96055162,2.263184071
1134,2.71178174,1.992581487
1135,2.694308043,1.715642929
1136,1.182883382,1.234906435
1137,1.96241343,1.354756236
1138,2.569912672,2.25283289
1139,3.104147911,1.328332782
1140,1.91616118,2.32929039
1141,2.658869267,1.575252891
1142,4.095785618,1.97462976
1143,2.607240915,1.836831093
1144,2.709022284,2.04856348
1145,3.007806063,1.636066079
1146,2.269919872,1.328700781
1147,3.42319417,3.278757811
1148,1.361100674,1.659165502
1149,3.190693855,1.793295026
1150,2.735280275,2.064981937
1151,3.258098841,1.995968699
1152,2.429624796,1.71964848
1153,2.752021074,2.358184576
1154,2.493298769,2.344129801
1155,2.87176919,1.246391773
1156,1.322824597,1.133346677
1157,2.256588936,2.383588791
1158,2.639112711,2.068581581
1159,2.798612833,2.155183077
1160,2.794440985,2.389816999
1161,2.411468744,1.496003509
1162,3.089050531,2.623316526
1163,3.624730825,1.732817054
1164,2.964410067,2.456736088
1165,2.731188059,2.054581881
1166,2.490222692,2.071653605
1167,3.124838114,3.038885355
1168,4.022959232,2.150762558
1169,3.166272879,1.886740327
1170,2.759678841,2.92670989
1171,1.67290628,1.592401028
1172,2.940751314,2.977039337
1173,2.717162371,2.367319822
1174,2.479135275,1.268754363
1175,3.040029287,1.798980117
1176,2.629458904,2.112400293
1177,1.366384149,1.169144034
1178,4.074849129,2.55394578
1179,2.088862181,1.500311852
1180,5.092407703,2.468058825
1181,3.833733797,2.309336185
1182,2.641980648,2.109364748
1183,2.013072252,1.917581916
1184,2.333218336,1.674352288
1185,2.266884565,1.476923585
1186,1.917209983,1.622913361
1187,2.010699511,2.342625618
1188,3.962715149,2.473267794
1189,3.201904058,2.17340064
1190,3.103731871,1.940207481
1191,3.623710871,0.8376272321
1192,1.50313127,1.359736919
1193,2.96775794,2.205434084
1194,0.8989085555,1.123939037
1195,2.32794261,1.661944866
1196,2.79975009,2.837553024
1197,3.487355471,2.019536495
1198,1.683727145,1.28930378
1199,2.636807442,1.748498559
1200,3.75829196,2.265469313
1201,2.79445076,1.865663648
1202,3.670132399,1.917333722
1203,2.614548922,1.197227955
1204,1.742569804,2.126642942
1205,1.861086965,1.786676407
1206,2.531157732,2.284703493
1207,3.83737874,1.778180718
1208,3.031709671,1.941650867
1209,4.605221272,2.210823298
1210,2.072875261,1.29323113
1211,2.075477362,2.313962221
1212,3.434364557,1.733848929
1213,2.830957413,1.492566466
1214,1.890872478,1.532066941
1215,4.040034771,2.164370537
1216,2.098700762,1.282768369
1217,3.338108063,1.38550508
1218,1.872336864,1.57000649
1219,2.566655397,2.006695509
1220,1.930763364,1.396742702
1221,2.027553797,1.850979924
1222,2.201053858,2.10473609
1223,2.958609343,1.620844722
1224,3.760854959,2.00289917
1225,2.207107782,2.198160172
1226,1.974164009,1.939416885
1227,2.318165064,1.785694599
1228,2.443205118,2.082036257
1229,1.747770786,1.367534757
1230,4.103475094,2.755696535
1231,2.270196676,2.308406591
1232,2.349955082,2.589183092
1233,2.434800863,2.400229216
1234,3.533285141,2.279613256
1235,2.644314051,1.962134719
1236,1.455458164,1.477288604
1237,1.700985551,2.322675467
1238,3.465750456,1.732473016
1239,2.490222454,1.841674805
1240,2.642856598,2.449414015
1241,4.402545929,2.117991924
1242,3.676394463,2.336869478
1243,4.431854248,2.633954763
1244,3.271361113,2.036116362
1245,2.064608812,1.812813401
1246,1.501729369,1.461907983
1247,2.466876507,2.109691381
1248,2.337175608,1.756158471
1249,2.765956163,2.010946989
1250,2.899853945,1.600889564
1251,2.496176004,1.739686608
1252,1.422641397,1.077304602
1253,2.691005707,1.569073319
1254,1.986848831,1.879623532
1255,4.038543224,2.043792248
1256,3.728844643,2.467043638
1257,1.279781342,1.626040459
1258,2.676882505,1.42026186
1259,2.794389725,2.142438889
1260,2.199426174,2.077448606
1261,4.335203171,2.226454258
1262,5.181065083,2.46274662
1263,3.451565981,3.030472517
1264,4.132939339,3.23766017
1265,2.704511642,1.67805326
1266,2.422064543,1.212850928
1267,2.63869071,1.316172004
1268,3.261406183,1.891174793
1269,1.752156615,1.024449706
1270,2.206099272,1.576117158
1271,3.629418612,3.696143866
1272,3.253819227,1.713005543
1273,1.661164165,1.216431499
1274,1.695722103,1.799033761
1275,3.987528086,2.448889971
1276,2.574609518,2.010944366
1277,1.880314946,1.55327189
1278,2.380746603,1.474545956
1279,3.005292892,1.589561343
1280,3.114877701,2.077985048
1281,3.325990438,2.804872513
1282,2.533348799,1.669300199
1283,3.703977585,1.86899519
1284,3.335861206,2.099556208
1285,2.891682863,1.22064054
1286,2.342715025,2.57547307
1287,3.044376612,0.9382986426
1288,1.095857024,1.3625108
1289,2.218607664,1.409928203
1290,2.897928238,2.12311554
1291,4.001891613,1.831838608
1292,1.818811774,1.389581203
1293,2.268385887,2.100525141
1294,2.657372236,1.5126158
1295,2.831032515,2.147802591
1296,3.400667191,2.014654875
1297,3.014906883,2.052880287
1298,2.257348299,1.472901702
1299,3.081356287,1.516555429
1300,2.043138742,1.693618417
1301,2.800605059,1.745034337
1302,2.007026434,1.450766563
1303,2.533830404,1.579649806
1304,2.207081556,1.375994802
1305,2.725939512,2.1368258
1306,1.864495873,1.183290124
1307,2.452259302,2.546386242
1308,3.271491289,1.611672282
1309,2.567281485,1.146982312
1310,3.365133524,2.1588552
1311,1.319906116,1.911308169
1312,1.464671016,1.412409782
1313,3.201973677,1.900131822
1314,1.208680511,1.484466076
1315,3.053741693,2.353022814
1316,2.686267853,1.632289529
1317,3.908708572,1.654205203
1318,2.747179985,1.807926655
1319,2.152847052,0.9837867618
1320,1.685937285,1.584029078
1321,2.511673689,1.604336858
1322,3.082944632,1.472906232
1323,1.479912758,1.457793117
1324,2.84360218,2.465403795
1325,2.561590672,1.660404801
1326,1.885026097,2.241420984
1327,3.56134963,1.687880158
1328,3.906261683,1.994835973
1329,3.017845154,1.649863362
1330,2.463513613,3.005155325
1331,3.557637453,1.92266798
1332,2.386203527,1.645728946
1333,3.205611229,1.300201058
1334,2.595787525,1.848330617
1335,3.045488358,1.681757331
1336,3.425817728,1.797244906
1337,3.205903292,3.289986849
1338,3.067581415,1.877157211
1339,1.552851796,1.035999417
1340,2.941204071,1.534808159
1341,2.09031105,2.24942708
1342,1.992161632,1.45011425
1343,2.109353781,1.79807508
1344,1.116462827,1.726533771
1345,1.855299592,1.272699237
1346,2.479708195,1.516508698
1347,1.088290095,1.297681689
1348,1.95082581,1.807877064
1349,2.064249992,1.869436622
1350,4.117812634,2.89990139
1351,2.744118929,1.692844868
1352,2.312921524,2.108958483
1353,3.907034874,2.514985561
1354,2.414189577,1.77868557
1355,2.413959742,1.289663196
1356,1.831175208,2.025415421
1357,3.119836092,1.91159451
1358,3.422674417,1.9330374
1359,2.297062397,2.12388587
1360,2.431149244,1.837477565
1361,2.356139421,2.162926435
1362,3.166572332,1.78356421
1363,1.590281844,1.733563781
1364,4.019271851,1.689229369
1365,1.806305289,1.370493412
1366,2.910091639,2.899401903
1367,2.48976016,0.8812883496
1368,1.816129208,1.54936552
1369,3.432397604,2.009784937
1370,3.289384604,2.322456598
1371,2.478676558,1.932830811
1372,2.25322175,2.04851675
1373,1.467192769,1.395054817
1374,1.92226088,1.389145017

==> sft.csv <==
Step,8B,70B,405B
1,0.8581,0.7294,0.6316
2,0.8849,0.7593,0.6615
3,0.8827,0.7547,0.628
4,0.8866,0.7599,0.6391
5,0.9231,0.796,0.6507
6,0.8699,0.734,0.6207
7,0.8769,0.7549,0.6246
8,0.8722,0.7325,0.6114
9,0.8534,0.7436,0.5964
10,0.8739,0.7396,0.6031
11,0.8969,0.7747,0.5622
12,0.8602,0.7501,0.5866
13,0.9261,0.7525,0.553
14,0.8581,0.7532,0.5437
15,0.8653,0.7432,0.5401
16,0.8344,0.7052,0.538
17,0.837,0.7238,0.5174
18,0.8731,0.7073,0.5448
19,0.8512,0.7516,0.5257
20,0.8247,0.705,0.5369
21,0.8077,0.7082,0.5272
22,0.7992,0.7067,0.5109
23,0.8227,0.679,0.5258
24,0.8199,0.6861,0.5107
25,0.7972,0.6629,0.5173
26,0.8398,0.6712,0.4935
27,0.7884,0.711,0.505
28,0.7545,0.622,0.5018
29,0.7405,0.6334,0.4982
30,0.7639,0.6233,0.4862
31,0.7836,0.6702,0.4903
32,0.7733,0.6444,0.4898
33,0.7577,0.616,0.5015
34,0.7265,0.6121,0.4885
35,0.7539,0.6017,0.4759
36,0.7196,0.5943,0.4814
37,0.737,0.5896,0.4691
38,0.72,0.5954,0.4896
39,0.7077,0.5891,0.4739
40,0.6999,0.5718,0.4856
41,0.7296,0.5654,0.4925
42,0.7117,0.6001,0.4576
43,0.7076,0.5746,0.4692
44,0.6596,0.5777,0.4634
45,0.6834,0.5352,0.4678
46,0.7071,0.5566,0.4664
47,0.7208,0.5744,0.4471
48,0.6658,0.5937,0.4487
49,0.6913,0.5389,0.4622
50,0.7437,0.557,0.4636
51,0.6998,0.6036,0.4592
52,0.6661,0.573,0.4671
53,0.6932,0.5446,0.4532
54,0.6821,0.566,0.4578
55,0.6847,0.5396,0.447
56,0.6582,0.5725,0.444
57,0.6729,0.5314,0.4429
58,0.6903,0.5468,0.4413
59,0.7001,0.5524,0.4371
60,0.6617,0.5673,0.4355
61,0.6642,0.5322,0.4527
62,0.6703,0.5513,0.4391
63,0.6512,0.5432,0.467
64,0.6588,0.5294,0.4363
65,0.6941,0.5245,0.4331
66,0.638,0.5539,0.4368
67,0.6495,0.5432,0.4565
68,0.6603,0.5143,0.438
69,0.6415,0.5246,0.4433
70,0.6798,0.5193,0.4411
71,0.6785,0.5438,0.4399
72,0.6644,0.5379,0.4367
73,0.6364,0.553,0.4333
74,0.6179,0.5196,0.4489
75,0.6503,0.5045,0.4449
76,0.6598,0.5002,0.4405
77,0.6316,0.5601,0.4412
78,0.65,0.5098,0.4292
79,0.6457,0.5099,0.425
80,0.613,0.5229,0.4495
81,0.6704,0.5107,0.4281
82,0.6175,0.5081,0.4456
83,0.6541,0.5416,0.4311
84,0.6468,0.5074,0.4404
85,0.6742,0.511,0.4482
86,0.6146,0.5616,0.4276
87,0.6158,0.5253,0.4604
88,0.6553,0.5042,0.4413
89,0.628,0.5036,0.4372
90,0.6263,0.5364,0.4191
91,0.6344,0.5018,0.4315
92,0.6462,0.5076,0.4306
93,0.618,0.5061,0.4306
94,0.6185,0.5175,0.4357
95,0.5957,0.5043,0.4257
96,0.6468,0.4999,0.4563
97,0.6189,0.4757,0.424
98,0.6512,0.521,0.4165
99,0.6414,0.4906,0.4331
100,0.6136,0.519,0.4234
101,0.6025,0.5182,0.4191
102,0.6622,0.4943,0.4189
103,0.6213,0.4739,0.4348
104,0.6616,0.5492,0.415
105,0.6605,0.4949,0.4037
106,0.6388,0.5308,0.4023
107,0.6364,0.5128,0.4453
108,0.6211,0.5402,0.4177
109,0.6021,0.4961,0.4066
110,0.5873,0.5175,0.4099
111,0.6577,0.4807,0.4279
112,0.5852,0.4774,0.4152
113,0.6315,0.5071,0.4139
114,0.6099,0.5028,0.4115
115,0.6053,0.4886,0.4251
116,0.6163,0.4682,0.3985
117,0.6398,0.493,0.4111
118,0.5919,0.4886,0.4201
119,0.6213,0.5307,0.4152
120,0.6221,0.4845,0.4389
121,0.6082,0.4839,0.4242
122,0.5987,0.5118,0.4296
123,0.6054,0.4648,0.432
124,0.5617,0.4742,0.4339
125,0.6115,0.4831,0.4287
126,0.6383,0.4825,0.4161
127,0.6043,0.4567,0.4153
128,0.6091,0.4908,0.4105
129,0.6098,0.4968,0.4306
130,0.6243,0.4909,0.4139
131,0.5853,0.4656,0.4228
132,0.6038,0.5218,0.4179
133,0.6019,0.4803,0.4258
134,0.627,0.4637,0.4129
135,0.6063,0.4864,0.4207
136,0.6243,0.4862,0.4233
137,0.5939,0.4941,0.4102
138,0.6076,0.4756,0.4114
139,0.5856,0.4938,0.422
140,0.6113,0.48,0.4098
141,0.6341,0.4979,0.4163
142,0.608,0.4642,0.3904
143,0.5721,0.4796,0.4281
144,0.609,0.4971,0.4186
145,0.5925,0.4856,0.4181
146,0.5994,0.4552,0.4146
147,0.5735,0.4736,0.435
148,0.6213,0.4737,0.4009
149,0.5881,0.469,0.4288
150,0.6106,0.4535,0.4084
151,0.5818,0.4857,0.4085
152,0.5851,0.4743,0.4346
153,0.5791,0.4869,0.4224
154,0.5956,0.4597,0.4375
155,0.6087,0.4565,0.4163
156,0.5705,0.4498,0.4288
157,0.5877,0.4804,0.4067
158,0.5878,0.4707,0.4103
159,0.6169,0.4683,0.428
160,0.5667,0.4581,0.4094
161,0.5973,0.4649,0.4253
162,0.5986,0.4726,0.4059
163,0.6317,0.4828,0.4263
164,0.6311,0.4676,0.4148
165,0.5978,0.4805,0.411
166,0.5938,0.4929,0.4166
167,0.5828,0.5117,0.4035
168,0.586,0.486,0.4047
169,0.5771,0.4687,0.3899
170,0.6087,0.4731,0.4192
171,0.557,0.4773,0.3995
172,0.5942,0.4385,0.4354
173,0.6124,0.4614,0.4157
174,0.6073,0.4556,0.4215
175,0.6075,0.4626,0.4125
176,0.5766,0.4789,0.4417
177,0.6045,0.5037,0.4145
178,0.5948,0.4786,0.4118
179,0.6049,0.4783,0.3927
180,0.5759,0.4499,0.4123
181,0.5856,0.4875,0.4175
182,0.5846,0.4702,0.4116
183,0.5971,0.4877,0.4157
184,0.5952,0.4549,0.4072
185,0.5808,0.4809,0.4178
186,0.5845,0.4589,0.4191
187,0.5714,0.4785,0.4261
188,0.5865,0.4816,0.4115
189,0.5985,0.4786,0.4422
190,0.5728,0.4522,0.4273
191,0.6004,0.4569,0.406
192,0.5893,0.4806,0.4034
193,0.6203,0.4653,0.426
194,0.5738,0.4548,0.4125
195,0.5923,0.4874,0.4191
196,0.5949,0.4678,0.4262
197,0.5938,0.4998,0.4321
198,0.6044,0.458,0.4191
199,0.5532,0.4838,0.4122
200,0.6034,0.4769,0.418
201,0.595,0.4682,0.4122
202,0.585,0.494,0.4005
203,0.5445,0.4434,0.4099
204,0.5968,0.4645,0.4304
205,0.5679,0.496,0.4167
206,0.5809,0.4657,0.4067
207,0.6063,0.4563,0.4187
208,0.5699,0.4635,0.4121
209,0.6148,0.462,0.4135
210,0.5803,0.4479,0.4089
211,0.5941,0.4901,0.4096
212,0.5661,0.4512,0.4151
213,0.5967,0.4891,0.4098
214,0.5823,0.4858,0.4179
215,0.6169,0.4699,0.4075
216,0.5816,0.4373,0.4113
217,0.5774,0.4814,0.4113
218,0.5918,0.4706,0.4121
219,0.5724,0.4926,0.4162
220,0.6019,0.4639,0.4126
221,0.6256,0.4546,0.3937
222,0.5787,0.4798,0.4262
223,0.5886,0.449,0.4135
224,0.5719,0.4769,0.4227
225,0.5842,0.4815,0.3941
226,0.6272,0.4913,0.4023
227,0.5789,0.465,0.4377
228,0.5782,0.4658,0.4382
229,0.5731,0.4502,0.3952
230,0.6175,0.4823,0.4231
231,0.5798,0.5159,0.4067
232,0.611,0.4734,0.4148
233,0.5816,0.4753,0.3911
234,0.5549,0.4548,0.3996
235,0.5559,0.4855,0.4078
236,0.5707,0.4753,0.4122
237,0.5932,0.4812,0.4065
238,0.557,0.4746,0.3958
239,0.5635,0.4406,0.41
240,0.597,0.4426,0.4105
241,0.5766,0.4573,0.425
242,0.5721,0.4809,0.3961
243,0.5907,0.4459,0.3984
244,0.5852,0.4431,0.4153
245,0.5702,0.4921,0.4238
246,0.5834,0.4616,0.4087
247,0.5605,0.4582,0.3879
248,0.5824,0.4791,0.4071
249,0.5695,0.4702,0.4132
250,0.606,0.4681,0.4028
251,0.619,0.4713,0.4118
252,0.5416,0.4633,0.3966
253,0.5757,0.4615,0.3913
254,0.5873,0.4622,0.4144
255,0.582,0.4851,0.4173
256,0.526,0.5038,0.3982
257,0.5889,0.4332,0.4072
258,0.5766,0.4789,0.3911
259,0.5462,0.4583,0.4093
260,0.58,0.4831,0.4215
261,0.5571,0.4179,0.3982
262,0.5793,0.4435,0.407
263,0.5382,0.5139,0.4106
264,0.5577,0.4296,0.401
265,0.5733,0.4749,0.403
266,0.5422,0.4454,0.4056
267,0.5901,0.4617,0.4063
268,0.5821,0.4537,0.4051
269,0.5662,0.4325,0.398
270,0.5752,0.4626,0.404
271,0.5492,0.4494,0.3868
272,0.5384,0.4488,0.4221
273,0.5295,0.464,0.4293
274,0.5484,0.4753,0.4015
275,0.5479,0.4674,0.4147
276,0.5331,0.4498,0.4045
277,0.5809,0.442,0.4248
278,0.5924,0.4269,0.4089
279,0.595,0.4184,0.392
280,0.5885,0.4675,0.4044
281,0.5453,0.4114,0.4042
282,0.5412,0.4425,0.4041
283,0.5674,0.4763,0.4049
284,0.5425,0.4856,0.3988
285,0.5336,0.4783,0.4038
286,0.5473,0.4689,0.368
287,0.5503,0.4419,0.3966
288,0.5639,0.4375,0.3884
289,0.5974,0.4585,0.4128
290,0.5343,0.4126,0.4047
291,0.5699,0.4598,0.4095
292,0.5426,0.4241,0.417
293,0.5634,0.4467,0.4069
294,0.5655,0.4615,0.4125
295,0.5446,0.4883,0.41
296,0.5563,0.4324,0.3954
297,0.5729,0.458,0.4045
298,0.5287,0.432,0.3993
299,0.573,0.4523,0.3994
300,0.5627,0.4514,0.405
301,0.5492,0.4388,0.3956
302,0.5612,0.4462,0.3992
303,0.53,0.4634,0.4087
304,0.5729,0.4339,0.4104
305,0.5544,0.4583,0.3966
306,0.5321,0.4577,0.3884
307,0.5503,0.4508,0.406
308,0.5783,0.4322,0.428
309,0.5407,0.427,0.3744
310,0.5834,0.4467,0.3938
311,0.5427,0.4663,0.4045
312,0.5579,0.433,0.4187
313,0.594,0.4376,0.3908
314,0.6018,0.4711,0.4106
315,0.5429,0.4419,0.4121
316,0.5828,0.4717,0.4076
317,0.5587,0.4493,0.3945
318,0.5635,0.4467,0.3998
319,0.5901,0.4633,0.4002
320,0.5601,0.4901,0.3938
321,0.6004,0.4414,0.4043
322,0.5667,0.4829,0.3933
323,0.5821,0.4467,0.4062
324,0.5799,0.4607,0.4061
325,0.5835,0.4607,0.396
326,0.5441,0.4677,0.424
327,0.5649,0.4831,0.4138
328,0.5462,0.4662,0.3973
329,0.5687,0.4544,0.4151
330,0.5855,0.4832,0.3907
331,0.5276,0.4744,0.4139
332,0.5415,0.4764,0.4108
333,0.5697,0.4392,0.4017
334,0.5361,0.4393,0.4008
335,0.5611,0.4467,0.4121
336,0.5757,0.469,0.4032
337,0.5743,0.4833,0.401
338,0.5513,0.4068,0.4119
339,0.5595,0.4525,0.3887
340,0.5331,0.4512,0.4016
341,0.5673,0.4356,0.3994
342,0.5895,0.4669,0.4146
343,0.5417,0.4659,0.39
344,0.5309,0.4589,0.4099
345,0.5641,0.4492,0.4005
346,0.5666,0.4482,0.4023
347,0.5615,0.4411,0.3956
348,0.5375,0.4663,0.3996
349,0.5408,0.4662,0.3807
350,0.5863,0.4473,0.4006
351,0.5282,0.4381,0.4051
352,0.5597,0.4596,0.4065
353,0.5699,0.468,0.3971
354,0.5866,0.4491,0.3864
355,0.5443,0.4394,0.3987
356,0.5482,0.439,0.4258
357,0.5691,0.4746,0.3844
358,0.5186,0.4217,0.3984
359,0.5412,0.4607,0.4073
360,0.5549,0.4748,0.3983
361,0.5612,0.4784,0.3864
362,0.5674,0.4414,0.4144
363,0.5312,0.449,0.3871
364,0.5923,0.4492,0.4132
365,0.5243,0.452,0.3996
366,0.5544,0.4087,0.406
367,0.5284,0.4512,0.3856
368,0.5641,0.4541,0.4153
369,0.5182,0.4673,0.3882
370,0.5602,0.4419,0.4013
371,0.5167,0.4684,0.4145
372,0.5422,0.4415,0.4105
373,0.5555,0.4257,0.4074
374,0.5806,0.4564,0.4018
375,0.5637,0.4324,0.406
376,0.5474,0.4614,0.4068
377,0.5445,0.422,0.3798
378,0.5667,0.4456,0.4066
379,0.5499,0.4159,0.3957
380,0.5628,0.4563,0.3913
381,0.5418,0.462,0.401
382,0.5727,0.4433,0.4104
383,0.5614,0.4741,0.4061
384,0.5663,0.4475,0.4248
385,0.5209,0.4489,0.4016
386,0.547,0.4467,0.4067
387,0.563,0.4493,0.3994
388,0.5759,0.46,0.3974
389,0.5513,0.4466,0.3922
390,0.5622,0.4576,0.4
391,0.5317,0.4641,0.3303
392,0.5292,0.4743,0.3262
393,0.5093,0.4084,0.3069
394,0.5441,0.4388,0.3254
395,0.5962,0.4636,0.3082
396,0.5851,0.4803,0.31
397,0.5571,0.4503,0.3128
398,0.5465,0.4524,0.3309
399,0.5502,0.4348,0.3248
400,0.5649,0.4362,0.3237
401,0.5755,0.4039,0.3035
402,0.5764,0.453,0.3177
403,0.5596,0.478,0.3166
404,0.5664,0.4859,0.3199
405,0.5303,0.4498,0.3414
406,0.5801,0.4426,0.321
407,0.5374,0.476,0.3286
408,0.5301,0.4484,0.3126
409,0.55,0.4522,0.3245
410,0.5472,0.4709,0.3195
411,0.5403,0.4748,0.3291
412,0.5506,0.4614,0.3082
413,0.5226,0.4435,0.3277
414,0.5317,0.461,0.3208
415,0.5931,0.4663,0.3277
416,0.5737,0.4455,0.3256
417,0.5201,0.4403,0.3002
418,0.5337,0.4405,0.3332
419,0.5274,0.4418,0.3251
420,0.5949,0.4432,0.3165
421,0.5279,0.4326,0.3267
422,0.5549,0.4262,0.3285
423,0.5234,0.4734,0.3298
424,0.5723,0.4876,0.3298
425,0.5653,0.4502,0.3058
426,0.5691,0.4399,0.3246
427,0.5485,0.4306,0.3111
428,0.55,0.4731,0.3013
429,0.533,0.4576,0.3134
430,0.5341,0.45,0.3165
431,0.5524,0.4249,0.3173
432,0.5462,0.4371,0.3114
433,0.5444,0.4805,0.3202
434,0.5669,0.4333,0.2935
435,0.5445,0.4708,0.321
436,0.5323,0.4462,0.3333
437,0.5244,0.4519,0.3091
438,0.5366,0.4303,0.3116
439,0.5305,0.4333,0.3136
440,0.5102,0.4644,0.3185
441,0.5259,0.4393,0.3226
442,0.5483,0.4495,0.3147
443,0.5675,0.4679,0.3178
444,0.5395,0.4405,0.3289
445,0.5263,0.4213,0.317
446,0.5247,0.4403,0.3141
447,0.5519,0.4445,0.3162
448,0.5729,0.4294,0.3102
449,0.5583,0.4098,0.3177
450,0.568,0.4329,0.2932
451,0.5401,0.4419,0.3285
452,0.5408,0.4625,0.3057
453,0.5425,0.4449,0.3255
454,0.5498,0.4259,0.3111
455,0.5573,0.4265,0.3187
456,0.5372,0.4475,0.309
457,0.5516,0.4791,0.3244
458,0.5615,0.4606,0.323
459,0.6041,0.4664,0.3116
460,0.5395,0.467,0.3229
461,0.5605,0.4274,0.3161
462,0.5709,0.4469,0.3002
463,0.5364,0.4358,0.3251
464,0.5047,0.4747,0.3318
465,0.5641,0.4369,0.3155
466,0.5192,0.453,0.3304
467,0.5259,0.4518,0.3049
468,0.525,0.4821,0.3177
469,0.5154,0.4835,0.3286
470,0.5738,0.4089,0.3208
471,0.539,0.469,0.3064
472,0.5627,0.4596,0.3165
473,0.5511,0.4305,0.3018
474,0.5514,0.4369,0.3074
475,0.5506,0.4505,0.3222
476,0.5412,0.4213,0.3338
477,0.5235,0.4349,0.3077
478,0.5523,0.4142,0.3214
479,0.539,0.4405,0.3213
480,0.5481,0.4658,0.3195
481,0.537,0.4495,0.3224
482,0.5438,0.4456,0.3124
483,0.5406,0.4652,0.3182
484,0.5816,0.4486,0.3415
485,0.5263,0.4556,0.329
486,0.5508,0.434,0.3167
487,0.5526,0.4279,0.3222
488,0.5684,0.4563,0.3024
489,0.5596,0.4379,0.3356
490,0.5267,0.4487,0.3153
491,0.5595,0.4375,0.3222
492,0.5685,0.4516,0.3377
493,0.5647,0.4426,0.3247
494,0.5739,0.4826,0.3101
495,0.5371,0.4247,0.3389
496,0.5712,0.4495,0.3037
497,0.5547,0.4539,0.3132
498,0.5373,0.4699,0.3218
499,0.5298,0.4536,0.3347
500,0.5031,0.4385,0.3201
501,0.543,0.4485,0.3195
502,0.5595,0.4721,0.3218
503,0.5708,0.4616,0.3105
504,0.5464,0.4753,0.3082
505,0.5583,0.4315,0.3315
506,0.5494,0.4825,0.32
507,0.513,0.4536,0.3124
508,0.583,0.4427,0.3057
509,0.53,0.4552,0.3091
510,0.5526,0.3961,0.3169
511,0.5668,0.4428,0.3134
512,0.5591,0.4459,0.3314
513,0.5518,0.4728,0.3136
514,0.5556,0.4526,0.3234
515,0.5883,0.4408,0.3192
516,0.5551,0.4648,0.3288
517,0.5434,0.4487,0.3371
518,0.5038,0.4409,0.3068
519,0.5699,0.4613,0.3354
520,0.5349,0.4336,0.2902
521,0.5551,0.4565,0.3276
522,0.5561,0.4633,0.3375
523,0.5236,0.4458,0.3214
524,0.5179,0.4605,0.3373
525,0.5445,0.4848,0.3139
526,0.6016,0.4657,0.3152
527,0.5423,0.4504,0.3327
528,0.5214,0.4465,0.3268
529,0.5274,0.4381,0.3189
530,0.5502,0.4578,0.319
531,0.5454,0.4289,0.3089
532,0.5746,0.4726,0.3364
533,0.5612,0.4439,0.3213
534,0.5478,0.431,0.3179
535,0.5121,0.4347,0.3267
536,0.5354,0.4547,0.3162
537,0.5613,0.4273,0.3271
538,0.5218,0.434,0.3065
539,0.5272,0.442,0.307
540,0.5167,0.427,0.311
541,0.5693,0.459,0.3062
542,0.5637,0.4583,0.3292
543,0.5311,0.4629,0.3181
544,0.5351,0.4606,0.3254
545,0.5515,0.4638,0.3166
546,0.5352,0.4199,0.3319
547,0.5219,0.4379,0.2997
548,0.5246,0.4649,0.3164
549,0.5566,0.431,0.3233
550,0.5166,0.4322,0.3168
551,0.549,0.4332,0.323
552,0.5752,0.4704,0.3201
553,0.518,0.4717,0.3414
554,0.5393,0.4431,0.3222
555,0.5502,0.4157,0.3209
556,0.5336,0.4508,0.3056
557,0.5387,0.4475,0.3229
558,0.5185,0.4323,0.3109
559,0.5651,0.4311,0.3226
560,0.5425,0.4539,0.3178
561,0.5444,0.4318,0.3123
562,0.5362,0.4334,0.3133
563,0.5237,0.4573,0.3239
564,0.5377,0.4545,0.3131
565,0.5508,0.4494,0.342
566,0.5607,0.4283,0.3174
567,0.5236,0.4593,0.3088
568,0.5431,0.4271,0.3325
569,0.5366,0.4423,0.314
570,0.5565,0.444,0.3279
571,0.5189,0.4599,0.3167
572,0.5553,0.4407,0.3139
573,0.5377,0.4237,0.3181
574,0.5393,0.4595,0.3214
575,0.5368,0.4268,0.3108
576,0.4897,0.4647,0.3224
577,0.5222,0.4369,0.3156
578,0.5658,0.4508,0.307
579,0.5564,0.4433,0.3104
580,0.5661,0.4414,0.3356
581,0.5419,0.4391,0.3188
582,0.5202,0.4636,0.3243
583,0.5665,0.4326,0.3223
584,0.5608,0.4522,0.3219
585,0.5597,0.4338,0.3414
586,0.5259,0.4465,0.3178
587,0.5054,0.437,0.3342
588,0.5188,0.4045,0.3125
589,0.5421,0.4344,0.3098
590,0.5256,0.4612,0.3233
591,0.5516,0.459,0.3329
592,0.5867,0.4637,0.327
593,0.5467,0.445,0.3188
594,0.5859,0.4359,0.3264
595,0.582,0.4547,0.3098
596,0.5377,0.4608,0.3212
597,0.5349,0.4701,0.3186
598,0.5035,0.4204,0.3241
599,0.5518,0.4254,0.3206
600,0.5333,0.4219,0.3232
601,0.559,0.442,0.3187
602,0.5249,0.4149,0.3074
603,0.5628,0.4613,0.3276
604,0.648,0.4965,0.328
605,0.5266,0.4413,0.322
606,0.5439,0.463,0.319
607,0.5106,0.5,0.3215
608,0.5134,0.4487,0.3109
609,0.507,0.4451,0.3244
610,0.5529,0.4144,0.3115
611,0.5177,0.4296,0.3291
612,0.5393,0.4517,0.3077
613,0.5361,0.4558,0.3163
614,0.5323,0.4327,0.3085
615,0.5735,0.4509,0.331
616,0.5264,0.4399,0.3241
617,0.5105,0.4617,0.3251
618,0.5403,0.44,0.2998
619,0.5122,0.4429,0.3128
620,0.5452,0.4125,0.327
621,0.4925,0.4315,0.3236
622,0.5406,0.4166,0.3099
623,0.5213,0.432,0.3198
624,0.5484,0.4297,0.3179
625,0.5417,0.447,0.3127
626,0.5328,0.4466,0.3064
627,0.523,0.4239,0.3084
628,0.5478,0.4673,0.3119
629,0.5577,0.4293,0.3093
630,0.5507,0.4312,0.3176
631,0.5138,0.4394,0.3345
632,0.5175,0.4285,0.3144
633,0.5546,0.4324,0.3136
634,0.4927,0.4117,0.318
635,0.5413,0.4354,0.3238
636,0.5319,0.4349,0.317
637,0.5463,0.4629,0.3247
638,0.5642,0.4413,0.3131
639,0.5323,0.4418,0.3232
640,0.5262,0.4315,0.3105
641,0.5261,0.4514,0.3175
642,0.5275,0.4562,0.3255
643,0.5182,0.4538,0.3112
644,0.5046,0.4227,0.3165
645,0.5355,0.4236,0.3324
646,0.5406,0.4552,0.3305
647,0.5411,0.4027,0.3114
648,0.5223,0.429,0.3131
649,0.5568,0.4556,0.3102
650,0.5312,0.4478,0.3335
651,0.5171,0.4637,0.3155
652,0.526,0.4493,0.3371
653,0.5397,0.4585,0.3209
654,0.5142,0.4274,0.3044
655,0.5692,0.4206,0.3288
656,0.5251,0.4557,0.3218
657,0.5152,0.3826,0.3172
658,0.5208,0.4426,0.3166
659,0.4924,0.4413,0.3144
660,0.5192,0.4469,0.3088
661,0.523,0.4176,0.3307
662,0.5224,0.4572,0.3284
663,0.561,0.449,0.3145
664,0.5412,0.4319,0.3165
665,0.5355,0.4302,0.3151
666,0.5455,0.438,0.3212
667,0.5104,0.4186,0.3288
668,0.513,0.4477,0.3126
669,0.5207,0.4594,0.3085
670,0.536,0.4315,0.3237
671,0.5284,0.4236,0.3203
672,0.5276,0.423,0.3134
673,0.509,0.4075,0.31
674,0.506,0.4319,0.3086
675,0.5401,0.433,0.3253
676,0.5278,0.442,0.3242
677,0.55,0.4526,0.3109
678,0.5428,0.4507,0.3137
679,0.5337,0.4451,0.3218
680,0.5167,0.4467,0.3212
681,0.5332,0.4262,0.3184
682,0.5268,0.4277,0.3202
683,0.5284,0.4391,0.313
684,0.5444,0.4422,0.3035
685,0.5056,0.4357,0.3187
686,0.5548,0.4339,0.3211
687,0.51,0.4219,0.3156
688,0.5527,0.4125,0.324
689,0.5105,0.4471,0.3266
690,0.5194,0.4389,0.3301
691,0.5104,0.4466,0.315
692,0.5089,0.4553,0.3164
693,0.5219,0.4454,0.3266
694,0.5278,0.4195,0.3251
695,0.537,0.446,0.3166
696,0.5313,0.4271,0.3159
697,0.5452,0.4421,0.3145
698,0.5136,0.4444,0.3229
699,0.5322,0.4147,0.3207
700,0.5276,0.4594,0.3117
701,0.5072,0.4418,0.3248
702,0.5233,0.4521,0.3245
703,0.5054,0.4116,0.3222
704,0.5313,0.4256,0.3199
705,0.5231,0.436,0.3125
706,0.5195,0.4176,0.3192
707,0.4937,0.4424,0.3248
708,0.522,0.435,0.3338
709,0.564,0.4469,0.3239
710,0.5057,0.4203,0.3269
711,0.5685,0.4543,0.3224
712,0.5619,0.4217,0.3154
713,0.5644,0.4439,0.3147
714,0.5475,0.4353,0.314
715,0.5336,0.4287,0.332
716,0.5118,0.4259,0.3155
717,0.5163,0.4294,0.311
718,0.5673,0.429,0.3216
719,0.5429,0.4476,0.3231
720,0.5093,0.4188,0.3028
721,0.5195,0.4036,0.3074
722,0.53,0.4317,0.3226
723,0.5621,0.4501,0.3197
724,0.5447,0.4356,0.3225
725,0.5332,0.4376,0.3106
726,0.5516,0.4857,0.3307
727,0.5172,0.4535,0.3251
728,0.5145,0.454,0.3201
729,0.5085,0.4108,0.3305
730,0.5304,0.4545,0.3235
731,0.5344,0.4146,0.3161
732,0.5141,0.4566,0.3091
733,0.5153,0.437,0.3101
734,0.5417,0.4539,0.318
735,0.5068,0.4166,0.3212
736,0.515,0.4543,0.3169
737,0.5391,0.4377,0.3176
738,0.5116,0.4727,0.3189
739,0.5551,0.4481,0.3268
740,0.5,0.432,0.296
741,0.5226,0.4594,0.3182
742,0.5255,0.4209,0.3108
743,0.5259,0.4285,0.3159
744,0.5243,0.412,0.3102
745,0.5194,0.4376,0.315
746,0.465,0.4351,0.3162
747,0.4885,0.4283,0.3192
748,0.5025,0.4401,0.3201
749,0.5095,0.4238,0.3149
750,0.5219,0.4383,0.3349
751,0.5096,0.4177,0.3316
752,0.5184,0.4552,0.315
753,0.504,0.4215,0.32
754,0.5469,0.4416,0.3242
755,0.5377,0.4419,0.305
756,0.5274,0.4209,0.3224
757,0.5281,0.4401,0.3195
758,0.5517,0.4296,0.3155
759,0.5329,0.4144,0.3194
760,0.5285,0.4492,0.3168
761,0.5665,0.4001,0.3136
762,0.5171,0.3879,0.3272
763,0.5314,0.4171,0.3189
764,0.5376,0.4095,0.3162
765,0.5183,0.4252,0.3136
766,0.5305,0.4242,0.3222
767,0.575,0.4281,0.3176
768,0.5123,0.4151,0.3225
769,0.5025,0.4272,0.3242
770,0.5446,0.454,0.3222
771,0.5322,0.4556,0.333
772,0.5049,0.4369,0.3131
773,0.523,0.4256,0.3109
774,0.5423,0.4585,0.3234
775,0.5233,0.4289,0.3129
776,0.5116,0.4354,0.3251
777,0.545,0.4708,0.316
778,0.5071,0.4273,0.3244
779,0.5491,0.4274,0.3222
780,0.4997,0.4483,0.3305
781,0.5629,0.4315,0.2289
782,0.5268,0.4462,0.2119
783,0.5344,0.468,0.2142
784,0.5155,0.4167,0.2292
785,0.4982,0.4253,0.21
786,0.5333,0.4514,0.2269
787,0.5368,0.4361,0.2185
788,0.5011,0.4199,0.2099
789,0.5141,0.4382,0.2223
790,0.5158,0.4497,0.2149
791,0.5422,0.4232,0.219
792,0.5458,0.4377,0.2281
793,0.5194,0.4369,0.2281
794,0.5555,0.4127,0.2107
795,0.5018,0.45,0.2132
796,0.5325,0.4175,0.2178
797,0.5154,0.434,0.2212
798,0.4768,0.4402,0.2074
799,0.5375,0.4317,0.2184
800,0.504,0.431,0.2147
801,0.5427,0.4168,0.203
802,0.5293,0.4315,0.2213
803,0.5351,0.4416,0.2275
804,0.5444,0.4252,0.2029
805,0.5598,0.4219,0.2201
806,0.4983,0.4362,0.2212
807,0.4804,0.4242,0.2132
808,0.5243,0.4542,0.2186
809,0.4834,0.4387,0.2089
810,0.5179,0.447,0.22
811,0.5011,0.4191,0.2261
812,0.5221,0.4293,0.2302
813,0.5319,0.4348,0.2121
814,0.5593,0.4015,0.2039
815,0.5439,0.4293,0.2294
816,0.5016,0.4264,0.2207
817,0.4996,0.4212,0.231
818,0.5428,0.4589,0.2219
819,0.5275,0.4257,0.2153
820,0.5282,0.4433,0.2063
821,0.5268,0.4677,0.2104
822,0.5386,0.4473,0.2245
823,0.5242,0.408,0.2177
824,0.5481,0.3904,0.2194
825,0.5199,0.4315,0.2208
826,0.5295,0.4002,0.2076
827,0.5053,0.4295,0.2135
828,0.5044,0.4389,0.2183
829,0.5427,0.4189,0.2226
830,0.4952,0.4592,0.2195
831,0.5179,0.4492,0.2104
832,0.5146,0.4503,0.2302
833,0.5364,0.4071,0.217
834,0.5026,0.4167,0.2239
835,0.5334,0.4528,0.217
836,0.4956,0.4388,0.2279
837,0.5045,0.4526,0.2226
838,0.5321,0.4333,0.227
839,0.5411,0.4329,0.2224
840,0.4902,0.4382,0.2247
841,0.5226,0.4529,0.2175
842,0.5333,0.4286,0.2251
843,0.5089,0.4453,0.2109
844,0.5556,0.4113,0.2172
845,0.5575,0.4194,0.2102
846,0.5194,0.4526,0.2152
847,0.51,0.4014,0.2301
848,0.5036,0.4294,0.2174
849,0.519,0.4234,0.2153
850,0.543,0.4322,0.2105
851,0.5516,0.4313,0.2248
852,0.5436,0.4369,0.2154
853,0.5569,0.4267,0.2282
854,0.5174,0.3996,0.2284
855,0.5404,0.4268,0.2258
856,0.5126,0.4597,0.2206
857,0.5238,0.4188,0.2135
858,0.5606,0.4233,0.2028
859,0.5347,0.4252,0.2106
860,0.518,0.4221,0.2256
861,0.5082,0.451,0.2064
862,0.4997,0.4554,0.2217
863,0.5125,0.4386,0.2165
864,0.5107,0.4219,0.2144
865,0.5605,0.4172,0.2206
866,0.5681,0.4276,0.2015
867,0.5101,0.4427,0.2234
868,0.4944,0.4453,0.2288
869,0.5243,0.4698,0.2187
870,0.5091,0.436,0.2147
871,0.5233,0.444,0.2213
872,0.5208,0.4469,0.2158
873,0.5265,0.441,0.2199
874,0.4838,0.417,0.2107
875,0.5671,0.4277,0.2129
876,0.5473,0.4692,0.2242
877,0.5047,0.4271,0.215
878,0.5425,0.4519,0.2299
879,0.5189,0.4064,0.2123
880,0.5353,0.4066,0.2374
881,0.544,0.4362,0.225
882,0.526,0.4298,0.2238
883,0.5195,0.4622,0.2086
884,0.503,0.4751,0.2243
885,0.5257,0.4121,0.2238
886,0.4908,0.4324,0.211
887,0.4933,0.4214,0.2224
888,0.5523,0.4355,0.2277
889,0.5118,0.4222,0.2074
890,0.5206,0.4263,0.22
891,0.5165,0.4306,0.2257
892,0.5443,0.4092,0.2214
893,0.5617,0.4763,0.2135
894,0.51,0.447,0.2412
895,0.4841,0.415,0.2236
896,0.5295,0.4482,0.2254
897,0.5427,0.4338,0.2187
898,0.514,0.435,0.2148
899,0.5246,0.4434,0.2344
900,0.5263,0.4461,0.2211
901,0.5259,0.4245,0.2133
902,0.5202,0.4076,0.2267
903,0.5367,0.4329,0.2221
904,0.5037,0.4188,0.2346
905,0.5374,0.4067,0.2213
906,0.5129,0.4596,0.2242
907,0.4996,0.4135,0.2148
908,0.5331,0.432,0.2129
909,0.5156,0.4251,0.2205
910,0.4935,0.4381,0.2292
911,0.4985,0.47,0.2241
912,0.5171,0.4309,0.2277
913,0.5159,0.4117,0.2247
914,0.5362,0.4307,0.2211
915,0.5135,0.4204,0.2226
916,0.5255,0.4509,0.2195
917,0.5223,0.4506,0.2162
918,0.5293,0.3941,0.2043
919,0.5347,0.4596,0.2192
920,0.5317,0.4168,0.2109
921,0.495,0.4457,0.223
922,0.5275,0.4286,0.223
923,0.5136,0.4228,0.2099
924,0.5083,0.4544,0.2089
925,0.5156,0.3929,0.2354
926,0.5284,0.4353,0.233
927,0.5214,0.4194,0.212
928,0.5187,0.4311,0.2089
929,0.5464,0.401,0.2176
930,0.5364,0.4146,0.2225
931,0.5242,0.4196,0.2183
932,0.4973,0.4352,0.2174
933,0.4858,0.4341,0.2303
934,0.5056,0.4157,0.2187
935,0.5274,0.4432,0.2107
936,0.5286,0.4359,0.2157
937,0.527,0.4485,0.2135
938,0.5167,0.4225,0.2256
939,0.5136,0.4446,0.2118
940,0.5163,0.3974,0.2138
941,0.5084,0.4371,0.2016
942,0.5102,0.4307,0.2125
943,0.5034,0.4015,0.2298
944,0.5127,0.4275,0.2191
945,0.5343,0.431,0.2288
946,0.5314,0.4332,0.2095
947,0.5073,0.4325,0.2094
948,0.5035,0.4563,0.2061
949,0.4918,0.4621,0.2237
950,0.5395,0.4263,0.2223
951,0.5256,0.4093,0.2221
952,0.5307,0.4053,0.2143
953,0.5192,0.4161,0.2252
954,0.5092,0.4304,0.2118
955,0.5261,0.4417,0.2169
956,0.5183,0.4479,0.2237
957,0.4941,0.4275,0.2263
958,0.4953,0.4201,0.221
959,0.5042,0.4399,0.2132
960,0.5481,0.4208,0.2184
961,0.5446,0.4077,0.2111
962,0.4866,0.4206,0.2197
963,0.5079,0.4224,0.2269
964,0.5062,0.4463,0.2191
965,0.5069,0.4378,0.204
966,0.539,0.4379,0.231
967,0.525,0.4233,0.2095
968,0.5468,0.4024,0.2176
969,0.5254,0.4689,0.2166
970,0.5199,0.4283,0.2272
971,0.5229,0.4208,0.2164
972,0.5252,0.4448,0.2213
973,0.5219,0.4238,0.2307
974,0.5263,0.4456,0.2071
975,0.5331,0.4282,0.2231
976,0.5056,0.4247,0.2289
977,0.529,0.4093,0.2203
978,0.5636,0.4112,0.2264
979,0.5029,0.4252,0.2274
980,0.4931,0.4503,0.2289
981,0.5496,0.4588,0.2207
982,0.5384,0.3841,0.2079
983,0.4956,0.4236,0.2325
984,0.482,0.4349,0.2291
985,0.5226,0.4085,0.219
986,0.5124,0.4485,0.2208
987,0.5102,0.4417,0.2181
988,0.5408,0.4548,0.2217
989,0.51,0.4367,0.2286
990,0.5061,0.4493,0.2296
991,0.5325,0.4239,0.2168
992,0.4755,0.4407,0.2257
993,0.5265,0.4261,0.2063
994,0.5318,0.4333,0.2142
995,0.4868,0.4427,0.2265
996,0.5245,0.4148,0.21
997,0.5299,0.447,0.2119
998,0.5266,0.4658,0.2247
999,0.5191,0.421,0.2184
1000,0.5111,0.4229,0.2074
1001,0.5389,0.4706,0.2085
1002,0.4923,0.4451,0.2133
1003,0.5628,0.3948,0.2113
1004,0.5596,0.3985,0.2211
1005,0.5139,0.4252,0.214
1006,0.526,0.4246,0.2113
1007,0.5196,0.4179,0.2247
1008,0.5344,0.4544,0.2145
1009,0.5339,0.4186,0.2297
1010,0.4878,0.4313,0.2484
1011,0.5419,0.4305,0.214
1012,0.5071,0.4001,0.2147
1013,0.5242,0.4264,0.2333
1014,0.5287,0.4426,0.2076
1015,0.5112,0.4358,0.228
1016,0.5398,0.4117,0.2173
1017,0.4755,0.4549,0.2149
1018,0.5177,0.4184,0.2175
1019,0.5244,0.454,0.227
1020,0.5067,0.4259,0.2078
1021,0.4297,0.4282,0.2162
1022,0.4902,0.448,0.2181
1023,0.4357,0.4248,0.2145
1024,0.4363,0.4886,0.2122
1025,0.4562,0.4249,0.2125
1026,0.4236,0.4307,0.2233
1027,0.4045,0.4242,0.22
1028,0.4312,0.426,0.216
1029,0.4414,0.4461,0.2177
1030,0.4663,0.4387,0.2182
1031,0.4085,0.4001,0.2173
1032,0.4381,0.4608,0.2131
1033,0.4358,0.4086,0.2221
1034,0.4214,0.4349,0.2299
1035,0.4336,0.4331,0.2174
1036,0.4375,0.4369,0.22
1037,0.4467,0.4214,0.2023
1038,0.4351,0.4098,0.2239
1039,0.4383,0.421,0.2174
1040,0.4416,0.4334,0.2103
1041,0.4598,0.4229,0.2177
1042,0.4503,0.3376,0.2226
1043,0.448,0.3833,0.2124
1044,0.4386,0.3279,0.2099
1045,0.4465,0.3446,0.2204
1046,0.4307,0.3616,0.2114
1047,0.4259,0.3313,0.2155
1048,0.4186,0.3165,0.1977
1049,0.4296,0.3324,0.2053
1050,0.4656,0.3374,0.2307
1051,0.414,0.3657,0.2192
1052,0.4694,0.3273,0.2102
1053,0.4462,0.3413,0.211
1054,0.4041,0.3321,0.2257
1055,0.4056,0.3245,0.2263
1056,0.4675,0.3417,0.2203
1057,0.4587,0.3394,0.2212
1058,0.4394,0.3465,0.2179
1059,0.4994,0.3365,0.2249
1060,0.4257,0.332,0.2227
1061,0.4416,0.3574,0.2104
1062,0.4657,0.3433,0.2198
1063,0.4529,0.3669,0.2129
1064,0.461,0.3414,0.219
1065,0.4225,0.3516,0.212
1066,0.4667,0.3496,0.2102
1067,0.4232,0.3404,0.2207
1068,0.4464,0.3242,0.2172
1069,0.4366,0.3412,0.2206
1070,0.4387,0.3251,0.22
1071,0.4482,0.3473,0.2221
1072,0.4586,0.3343,0.214
1073,0.4459,0.3425,0.2169
1074,0.4221,0.3627,0.2153
1075,0.4699,0.3343,0.2172
1076,0.4366,0.3053,0.2156
1077,0.4243,0.3289,0.2084
1078,0.4295,0.3648,0.2084
1079,0.4694,0.3608,0.218
1080,0.4444,0.3535,0.214
1081,0.442,0.3764,0.2127
1082,0.4549,0.3392,0.2174
1083,0.4541,0.3352,0.2298
1084,0.4589,0.3677,0.21
1085,0.4311,0.3456,0.2269
1086,0.4433,0.3667,0.2276
1087,0.4642,0.3141,0.2167
1088,0.4575,0.3624,0.2204
1089,0.4472,0.3259,0.2161
1090,0.3997,0.3453,0.2093
1091,0.4505,0.3385,0.2251
1092,0.4647,0.343,0.2153
1093,0.4492,0.3534,0.2236
1094,0.4414,0.3687,0.2142
1095,0.4407,0.3346,0.221
1096,0.4409,0.3361,0.2271
1097,0.4314,0.3726,0.219
1098,0.4477,0.3418,0.2235
1099,0.4622,0.3108,0.2251
1100,0.4592,0.3379,0.2094
1101,0.4427,0.3619,0.222
1102,0.4404,0.3601,0.2223
1103,0.4819,0.3395,0.2264
1104,0.4551,0.3516,0.2228
1105,0.4329,0.3451,0.22
1106,0.4691,0.353,0.2149
1107,0.4727,0.3332,0.2199
1108,0.4636,0.3564,0.2335
1109,0.4286,0.3485,0.2135
1110,0.4276,0.3717,0.2147
1111,0.4527,0.3375,0.2189
1112,0.4127,0.3283,0.2199
1113,0.4582,0.3114,0.2192
1114,0.4561,0.3527,0.2142
1115,0.4165,0.3794,0.2248
1116,0.4152,0.3338,0.2144
1117,0.4471,0.3485,0.2257
1118,0.4531,0.3539,0.209
1119,0.4005,0.3296,0.2208
1120,0.4278,0.336,0.2262
1121,0.4383,0.3679,0.2138
1122,0.4313,0.3705,0.2248
1123,0.4443,0.3377,0.2309
1124,0.4503,0.352,0.2138
1125,0.4323,0.3384,0.2071
1126,0.4496,0.3641,0.2171
1127,0.4588,0.3827,0.2202
1128,0.4225,0.3256,0.2251
1129,0.4502,0.3679,0.2187
1130,0.4178,0.363,0.2204
1131,0.4482,0.3798,0.2223
1132,0.4459,0.3223,0.2088
1133,0.4316,0.3293,0.2294
1134,0.4019,0.3524,0.2234
1135,0.4304,0.324,0.2303
1136,0.4434,0.3533,0.2143
1137,0.4416,0.3547,0.2231
1138,0.44,0.3185,0.2092
1139,0.4342,0.3242,0.2313
1140,0.4912,0.3477,0.2187
1141,0.4373,0.3434,0.2074
1142,0.4288,0.3141,0.2058
1143,0.4374,0.334,0.2341
1144,0.4613,0.3487,0.2138
1145,0.4128,0.3326,0.2149
1146,0.4206,0.349,0.2232
1147,0.4327,0.3333,0.216
1148,0.4369,0.3408,0.2113
1149,0.4586,0.3416,0.2171
1150,0.4418,0.3584,0.2076
1151,0.4384,0.3309,0.2172
1152,0.4564,0.3436,0.2085
1153,0.4431,0.3382,0.2203
1154,0.4213,0.3281,0.2097
1155,0.4604,0.3673,0.2249
1156,0.4254,0.3354,0.2058
1157,0.4463,0.3169,0.214
1158,0.4575,0.3207,0.2207
1159,0.3966,0.3447,0.2234
1160,0.4849,0.3201,0.2167
1161,0.4315,0.36,0.2179
1162,0.4478,0.3517,0.2113
1163,0.4438,0.3698,0.2229
1164,0.4195,0.3488,0.2235
1165,0.4338,0.3281,0.2062
1166,0.4405,0.3375,0.234
1167,0.4504,0.3618,0.2182
1168,0.4381,0.3277,0.2181
1169,0.4226,0.326,0.2092
1170,0.4255,0.3183,0.2168
1171,0.4211,0.3474,0.1642
1172,0.4524,0.3463,0.1644
1173,0.4466,0.3556,0.1641
1174,0.439,0.3375,0.1414
1175,0.4119,0.3471,0.1732
1176,0.4015,0.3596,0.1579
1177,0.4109,0.3388,0.1497
1178,0.4529,0.3372,0.1662
1179,0.445,0.3484,0.1522
1180,0.4474,0.3507,0.1589
1181,0.4264,0.3384,0.1529
1182,0.4332,0.3428,0.1408
1183,0.4224,0.3339,0.1565
1184,0.4588,0.4025,0.1508
1185,0.4712,0.3177,0.1514
1186,0.4328,0.3568,0.1401
1187,0.4217,0.3305,0.1432
1188,0.4199,0.3308,0.1497
1189,0.4534,0.342,0.1495
1190,0.4315,0.3411,0.16
1191,0.4298,0.3582,0.1486
1192,0.4413,0.3358,0.1463
1193,0.4459,0.3255,0.15
1194,0.4363,0.3269,0.1466
1195,0.4509,0.3264,0.1525
1196,0.4479,0.356,0.1424
1197,0.4373,0.3498,0.1543
1198,0.4458,0.3481,0.1701
1199,0.4351,0.3293,0.1423
1200,0.4391,0.3157,0.1598
1201,0.4145,0.31,0.1478
1202,0.4641,0.3595,0.1514
1203,0.4358,0.3515,0.1545
1204,0.43,0.344,0.1429
1205,0.4481,0.3355,0.1483
1206,0.4201,0.3149,0.153
1207,0.4257,0.352,0.1559
1208,0.42,0.3518,0.15
1209,0.4896,0.3608,0.1554
1210,0.4261,0.3488,0.1501
1211,0.4359,0.3235,0.1433
1212,0.4558,0.3373,0.152
1213,0.444,0.3459,0.1449
1214,0.4705,0.3588,0.1526
1215,0.4096,0.33,0.1534
1216,0.4573,0.3187,0.1513
1217,0.4728,0.3376,0.1527
1218,0.4465,0.361,0.1408
1219,0.4335,0.3333,0.1467
1220,0.3956,0.3506,0.1434
1221,0.4444,0.3649,0.1471
1222,0.4573,0.3428,0.1343
1223,0.4342,0.3514,0.157
1224,0.4238,0.35,0.1482
1225,0.4408,0.3216,0.1501
1226,0.4646,0.3626,0.1492
1227,0.4611,0.3393,0.154
1228,0.4391,0.3398,0.1595
1229,0.4564,0.3472,0.1687
1230,0.4256,0.3368,0.1442
1231,0.4314,0.3192,0.1467
1232,0.425,0.3435,0.1437
1233,0.4369,0.3241,0.1526
1234,0.4417,0.3719,0.1501
1235,0.4375,0.3398,0.1457
1236,0.4095,0.3544,0.157
1237,0.4195,0.3461,0.1496
1238,0.4412,0.37,0.1523
1239,0.4145,0.3427,0.1389
1240,0.4241,0.3227,0.133
1241,0.4204,0.3516,0.1546
1242,0.466,0.3674,0.1513
1243,0.4672,0.3611,0.1521
1244,0.4454,0.3267,0.1503
1245,0.4457,0.3039,0.1598
1246,0.4307,0.3522,0.1555
1247,0.4179,0.3582,0.1525
1248,0.4337,0.3423,0.1572
1249,0.449,0.3313,0.1475
1250,0.4538,0.3314,0.1449
1251,0.4411,0.3725,0.1425
1252,0.4558,0.3572,0.1359
1253,0.4416,0.3414,0.1574
1254,0.4508,0.3569,0.1494
1255,0.4178,0.3443,0.1458
1256,0.4406,0.3069,0.1519
1257,0.4437,0.3487,0.147
1258,0.4464,0.3298,0.1548
1259,0.4432,0.3484,0.1587
1260,0.4924,0.3474,0.1501
1261,0.4393,0.3079,0.1567
1262,0.4248,0.348,0.1435
1263,0.4392,0.3269,0.1521
1264,0.4474,0.3261,0.1399
1265,0.4937,0.3239,0.1538
1266,0.476,0.3252,0.1532
1267,0.4241,0.3549,0.1592
1268,0.459,0.3682,0.1446
1269,0.4465,0.3597,0.1532
1270,0.4269,0.355,0.1487
1271,0.4357,0.3454,0.1395
1272,0.4356,0.3189,0.1469
1273,0.4486,0.3491,0.1482
1274,0.4475,0.3408,0.1512
1275,0.4144,0.35,0.156
1276,0.4361,0.3422,0.1453
1277,0.4316,0.3446,0.1495
1278,0.4612,0.3548,0.1567
1279,0.4554,0.3528,0.1471
1280,0.4145,0.3494,0.147
1281,0.4597,0.3329,0.149
1282,0.4322,0.3462,0.1403
1283,0.4424,0.3466,0.1481
1284,0.4583,0.3508,0.1445
1285,0.4571,0.3457,0.1534
1286,0.4654,0.3328,0.1508
1287,0.4328,0.3374,0.1434
1288,0.439,0.3382,0.1512
1289,0.4732,0.3481,0.1604
1290,0.4172,0.3474,0.1509
1291,0.4504,0.393,0.1564
1292,0.4248,0.3842,0.1503
1293,0.4678,0.3265,0.1475
1294,0.4535,0.366,0.151
1295,0.43,0.3463,0.1442
1296,0.432,0.3249,0.1459
1297,0.4195,0.35,0.1444
1298,0.4305,0.3391,0.1558
1299,0.4395,0.3494,0.1425
1300,0.4414,0.3442,0.1634
1301,0.4408,0.3359,0.1533
1302,0.4354,0.3263,0.1471
1303,0.472,0.3483,0.1485
1304,0.4315,0.3503,0.1366
1305,0.4548,0.3738,0.1562
1306,0.4301,0.3356,0.1546
1307,0.454,0.3394,0.1499
1308,0.4475,0.3408,0.148
1309,0.4301,0.3265,0.1523
1310,0.4463,0.3744,0.1429
1311,0.4657,0.3618,0.1555
1312,0.4282,0.3695,0.1411
1313,0.4307,0.3517,0.1512
1314,0.4239,0.3352,0.146
1315,0.4479,0.3211,0.1554
1316,0.4098,0.3931,0.1535
1317,0.4398,0.3411,0.1476
1318,0.4147,0.3327,0.1538
1319,0.4378,0.3452,0.1409
1320,0.4768,0.3859,0.1493
1321,0.4543,0.3505,0.1402
1322,0.4466,0.327,0.1595
1323,0.4512,0.3281,0.1493
1324,0.4134,0.3436,0.1554
1325,0.469,0.3188,0.1495
1326,0.4185,0.3436,0.1489
1327,0.4191,0.35,0.1325
1328,0.4246,0.3551,0.147
1329,0.4244,0.3433,0.1446
1330,0.4241,0.3578,0.1464
1331,0.4349,0.3522,0.1366
1332,0.4444,0.358,0.1505
1333,0.4104,0.3298,0.1535
1334,0.4461,0.3591,0.1507
1335,0.4228,0.3537,0.1529
1336,0.4398,0.3414,0.1548
1337,0.4393,0.3472,0.146
1338,0.4725,0.3682,0.1525
1339,0.4323,0.3358,0.1566
1340,0.4634,0.3346,0.1478
1341,0.4154,0.33,0.1528
1342,0.4452,0.3619,0.1519
1343,0.4254,0.3187,0.1571
1344,0.4722,0.3373,0.1509
1345,0.4449,0.3261,0.1509
1346,0.4227,0.3322,0.1431
1347,0.446,0.3694,0.1425
1348,0.4487,0.351,0.1427
1349,0.4365,0.358,0.1533
1350,0.4485,0.3458,0.1435
1351,0.4685,0.3419,0.1441
1352,0.4615,0.3374,0.1474
1353,0.4364,0.3393,0.1484
1354,0.4227,0.3356,0.1528
1355,0.4826,0.3302,0.153
1356,0.4369,0.3264,0.1469
1357,0.4392,0.3377,0.1473
1358,0.4092,0.3299,0.1544
1359,0.4034,0.355,0.1686
1360,0.4129,0.331,0.1451
1361,0.439,0.3414,0.1497
1362,0.4657,0.3176,0.1484
1363,0.4809,0.349,0.1559
1364,0.4357,0.3599,0.1455
1365,0.4514,0.3323,0.1525
1366,0.4349,0.3794,0.1522
1367,0.4531,0.3464,0.1499
1368,0.4818,0.3572,0.1488
1369,0.4492,0.3152,0.1451
1370,0.4591,0.3517,0.1566
1371,0.4021,0.3336,0.1451
1372,0.4638,0.3716,0.1548
1373,0.446,0.3437,0.1435
1374,0.425,0.3303,0.157
1375,0.4359,0.3483,0.1424
1376,0.4336,0.366,0.1579
1377,0.4439,0.3516,0.1473
1378,0.4844,0.3515,0.1479
1379,0.4607,0.371,0.1441
1380,0.4478,0.3592,0.1511
1381,0.4466,0.3283,0.159
1382,0.4278,0.3234,0.139
1383,0.4497,0.3903,0.1577
1384,0.4368,0.3447,0.1597
1385,0.4326,0.3409,0.1473
1386,0.4591,0.3212,0.14
1387,0.4054,0.3119,0.1383
1388,0.4594,0.3186,0.1534
1389,0.4336,0.3356,0.1436
1390,0.4656,0.3726,0.1514
1391,0.4443,0.3852,0.1494
1392,0.4504,0.341,0.1467
1393,0.4261,0.3603,0.146
1394,0.4263,0.3372,0.1536
1395,0.4461,0.356,0.1457
1396,0.4282,0.3746,0.1493
1397,0.4342,0.3593,0.1513
1398,0.4203,0.3478,0.1513
1399,0.4551,0.3312,0.1496
1400,0.4682,0.3279,0.1369
1401,0.415,0.37,0.1439
1402,0.4256,0.3318,0.1495
1403,0.4735,0.3516,0.1542
1404,0.4341,0.3265,0.1524
1405,0.4334,0.3327,0.1586
1406,0.4187,0.3803,0.1469
1407,0.4251,0.38,0.1597
1408,0.4287,0.3535,0.1571
1409,0.4351,0.34,0.146
1410,0.4556,0.3382,0.1502
1411,0.4268,0.3381,0.1474
1412,0.4007,0.3481,0.1521
1413,0.4386,0.3444,0.1478
1414,0.4223,0.3544,0.1476
1415,0.4487,0.333,0.1545
1416,0.4587,0.3313,0.16
1417,0.4305,0.3422,0.1437
1418,0.4464,0.3637,0.148
1419,0.4094,0.3682,0.158
1420,0.4568,0.3555,0.1497
1421,0.4453,0.3479,0.1453
1422,0.4485,0.3344,0.1445
1423,0.4687,0.3435,0.1473
1424,0.428,0.3488,0.1538
1425,0.4305,0.3419,0.138
1426,0.4489,0.3445,0.1515
1427,0.4467,0.3272,0.1522
1428,0.4156,0.3717,0.157
1429,0.4287,0.3668,0.1457
1430,0.4234,0.3227,0.142
1431,0.444,0.3323,0.1508
1432,0.4293,0.3814,0.1577
1433,0.44,0.3421,0.1478
1434,0.4415,0.3394,0.1436
1435,0.4282,0.3317,0.1456
1436,0.4595,0.3243,0.1379
1437,0.4071,0.3298,0.165
1438,0.4558,0.3422,0.1562
1439,0.4393,0.3467,0.146
1440,0.4486,0.3337,0.1478
1441,0.4532,0.3268,0.1461
1442,0.4225,0.3367,0.146
1443,0.4343,0.3353,0.1484
1444,0.454,0.3372,0.1429
1445,0.488,0.3449,0.141
1446,0.4531,0.347,0.1411
1447,0.4455,0.3634,0.1415
1448,0.4552,0.3517,0.1508
1449,0.4503,0.3257,0.1584
1450,0.4548,0.3326,0.136
1451,0.4183,0.3553,0.149
1452,0.4247,0.36,0.1529
1453,0.4189,0.3465,0.1417
1454,0.4396,0.3377,0.1416
1455,0.465,0.3457,0.1509
1456,0.423,0.3743,0.1482
1457,0.4181,0.3457,0.148
1458,0.4296,0.3137,0.145
1459,0.4367,0.3221,0.155
1460,0.4487,0.3499,0.1513
1461,0.4612,0.3466,0.1492
1462,0.4164,0.3212,0.1511
1463,0.4609,0.3591,0.1489
1464,0.4359,0.3468,0.1554
1465,0.4166,0.349,0.1531
1466,0.4413,0.3419,0.1552
1467,0.4299,0.3326,0.145
1468,0.4443,0.358,0.154
1469,0.4358,0.3424,0.1552
1470,0.4352,0.3561,0.1448
1471,0.434,0.3467,0.1506
1472,0.4423,0.3409,0.1518
1473,0.4409,0.3445,0.1462
1474,0.4324,0.3555,0.155
1475,0.4523,0.375,0.1378
1476,0.4665,0.3517,0.1507
1477,0.4632,0.3561,0.153
1478,0.4198,0.3577,0.1467
1479,0.4586,0.3546,0.1486
1480,0.4319,0.3464,0.1348
1481,0.4424,0.3412,0.1529
1482,0.427,0.3401,0.1533
1483,0.4192,0.3162,0.1522
1484,0.4785,0.3418,0.1478
1485,0.4694,0.3624,0.1456
1486,0.4114,0.3423,0.1418
1487,0.4434,0.3138,0.1605
1488,0.4457,0.3447,0.1432
1489,0.4577,0.3374,0.1504
1490,0.4517,0.3413,0.1468
1491,0.4541,0.3536,0.1517
1492,0.4304,0.3458,0.1367
1493,0.4197,0.3582,0.1419
1494,0.415,0.3435,0.138
1495,0.4491,0.3105,0.1486
1496,0.4456,0.3374,0.1502
1497,0.421,0.3534,0.133
1498,0.4633,0.3439,0.1526
1499,0.458,0.3439,0.1393
1500,0.4194,0.3391,0.1572
1501,0.4235,0.3411,0.1542
1502,0.424,0.3305,0.1457
1503,0.4251,0.3438,0.1598
1504,0.4308,0.3413,0.1518
1505,0.4578,0.3368,0.1529
1506,0.4396,0.3567,0.1439
1507,0.4324,0.3835,0.1499
1508,0.4397,0.3487,0.1508
1509,0.4018,0.3547,0.161
1510,0.4438,0.334,0.1449
1511,0.4123,0.3582,0.1436
1512,0.4336,0.3243,0.1603
1513,0.429,0.3253,0.1466
1514,0.4509,0.3598,0.1447
1515,0.4686,0.3485,0.1481
1516,0.4351,0.3577,0.146
1517,0.4098,0.3281,0.1542
1518,0.4701,0.3425,0.1476
1519,0.4427,0.3543,0.142
1520,0.4719,0.351,0.1493
1521,0.4176,0.3561,0.1506
1522,0.4671,0.3589,0.151
1523,0.4356,0.3371,0.1587
1524,0.4396,0.3266,0.1416
1525,0.4336,0.322,0.1526
1526,0.4286,0.3491,0.1627
1527,0.4625,0.3436,0.1542
1528,0.4753,0.3298,0.1604
1529,0.4594,0.3529,0.1476
1530,0.4269,0.3637,0.1448
1531,0.4553,0.3345,0.1561
1532,0.4329,0.3318,0.1522
1533,0.4502,0.3392,
1534,0.4656,0.3202,
1535,0.4506,0.3503,
1536,0.4127,0.3476,
1537,0.4464,0.3477,
1538,0.4405,0.3402,
1539,0.4192,0.3446,
1540,0.4273,0.3184,
1541,0.4449,0.3302,
1542,0.4366,0.3392,
1543,0.4783,0.3254,
1544,0.4532,0.3455,
1545,0.4262,0.3268,
1546,0.468,0.3924,
1547,0.4589,0.3473,
1548,0.4158,0.3319,
1549,0.4573,0.3383,
1550,0.4214,0.3659,
1551,0.4532,0.3463,
1552,0.4325,0.3526,
1553,0.4605,0.3471,
1554,0.4308,0.3635,
1555,0.4234,0.3263,
1556,0.4282,0.3417,
1557,0.4096,0.3515,
1558,0.4714,0.3282,
1559,0.4094,0.3872,
1560,0.4549,0.3717,
1561,0.4484,0.3643,
1562,0.4458,0.3304,
1563,0.4434,0.3577,
1564,0.4274,0.3318,
1565,0.4482,0.3642,
1566,0.4419,0.3666,
1567,0.4629,0.3614,
1568,0.4357,0.3168,
1569,0.4471,0.3457,
1570,0.447,0.3421,
1571,0.4185,0.3299,
1572,0.422,0.3299,
1573,0.4132,0.3511,
1574,0.4545,0.342,
1575,0.4246,0.3843,
1576,0.4629,0.3509,
1577,0.4263,0.3396,
1578,0.4557,0.3618,
1579,0.4625,0.3661,
1580,0.4365,0.3266,
1581,0.4264,0.3442,
1582,0.4667,0.3331,
1583,0.4197,0.3659,
1584,0.4395,0.3346,
1585,0.4638,0.3542,
1586,0.4147,0.3212,
1587,0.4692,0.3327,
1588,0.4169,0.3382,
1589,0.4246,0.3447,
1590,0.4689,0.3513,
1591,0.4533,0.3286,
1592,0.4098,0.3625,
1593,0.4285,0.3429,
1594,0.4408,0.3528,
1595,0.4522,0.3384,
1596,0.4585,0.3434,
1597,0.4486,0.367,
1598,0.4453,0.3388,
1599,0.4221,0.3475,
1600,0.4263,0.3481,
1601,0.4212,0.3425,
1602,0.4358,0.3771,
1603,0.4116,0.3263,
1604,0.4516,0.322,
1605,0.4362,0.3311,
1606,0.4495,0.3231,
1607,0.4336,0.3588,
1608,0.4757,0.3455,
1609,0.4319,0.3527,
1610,0.4445,0.3338,
1611,0.4016,0.3629,
1612,0.46,0.3586,
1613,0.4578,0.3485,
1614,0.4132,0.3508,
1615,0.4173,0.3454,
1616,0.4241,0.3347,
1617,0.4395,0.3438,
1618,0.4327,0.3606,
1619,0.4398,0.3206,
1620,0.4345,0.3645,
1621,0.4509,0.3345,
1622,0.4362,0.3271,
1623,0.4761,0.3746,
1624,0.4329,0.349,
1625,0.4442,0.3277,
1626,0.4061,0.3282,
1627,0.4401,0.3346,
1628,0.4329,0.3604,
1629,0.4637,0.3521,
1630,0.4277,0.3538,
1631,0.436,0.3415,
1632,0.42,0.3462,
1633,0.4299,0.3191,
1634,0.4434,0.3473,
1635,0.4244,0.3385,
1636,0.4476,0.3269,
1637,0.4331,0.3445,
1638,0.4311,0.3334,
1639,0.4059,0.3608,
1640,0.4407,0.3516,
1641,0.4243,0.3513,
1642,0.4282,0.3539,
1643,0.4264,0.3645,
1644,0.4293,0.3309,
1645,0.4223,0.3256,
1646,0.44,0.3797,
1647,0.4587,0.3244,
1648,0.4366,0.3281,
1649,0.4868,0.3312,
1650,0.4311,0.3301,
1651,0.4471,0.3435,
1652,0.4114,0.3356,
1653,0.4263,0.3502,
1654,0.436,0.3468,
1655,0.4462,0.3526,
1656,0.4384,0.3426,
1657,0.4493,0.3634,
1658,0.4162,0.3381,
1659,0.4378,0.3377,
1660,0.436,0.3221,
1661,0.4421,0.3409,
1662,0.4157,0.3549,
1663,0.4583,0.36,
1664,0.4369,0.3249,
1665,0.4542,0.3457,
1666,0.4648,0.3145,
1667,0.4121,0.3444,
1668,0.4251,0.345,
1669,0.4447,0.3305,
1670,0.4343,0.3399,
1671,0.4551,0.3445,
1672,0.4323,0.3438,
1673,0.4207,0.3091,
1674,0.4217,0.3378,
1675,0.4432,0.3477,
1676,0.4537,0.3261,
1677,0.4372,0.336,
1678,0.4445,0.3396,
1679,0.4423,0.3208,
1680,0.4269,0.335,
1681,0.4455,0.3558,
1682,0.4356,0.3523,
1683,0.4336,0.3693,
1684,0.4282,0.3606,
1685,0.4748,0.3401,
1686,0.4424,0.3413,
1687,0.4376,0.3256,
1688,0.468,0.337,
1689,0.4698,0.3357,
1690,0.418,0.3422,
1691,0.4293,0.3495,
1692,0.4213,0.3272,
1693,0.4404,0.3513,
1694,0.4395,0.3414,
1695,0.4249,0.3545,
1696,0.4142,0.3331,
1697,0.4312,0.3531,
1698,0.4543,0.3363,
1699,0.4551,0.3616,
1700,0.4215,0.3736,
1701,0.4552,0.3364,
1702,0.4334,0.3223,
1703,0.4398,0.3273,
1704,0.4784,0.3735,
1705,0.4323,0.3306,
1706,0.4345,0.3425,
1707,0.4402,0.3374,
1708,0.4213,0.3354,
1709,0.4202,0.3316,
1710,0.4262,0.3521,
1711,0.4346,0.3487,
1712,0.4661,0.3368,
1713,0.4468,0.3632,
1714,0.4368,0.3386,
1715,0.4328,0.3273,
1716,0.4412,0.3456,
1717,0.4365,0.3408,
1718,0.4672,0.342,
1719,0.4241,0.3338,
1720,0.423,0.3754,
1721,0.4518,0.3497,
1722,0.4307,0.3442,
1723,0.4235,0.3685,
1724,0.4347,0.354,
1725,0.4245,0.3347,
1726,0.4493,0.3322,
1727,0.4569,0.3325,
1728,0.4252,0.3435,
1729,0.4254,0.3321,
1730,0.4355,0.3499,
1731,0.4806,0.3153,
1732,0.4462,0.3465,
1733,0.4147,0.3509,
1734,0.4264,0.3707,
1735,0.4448,0.3238,
1736,0.4414,0.3541,
1737,0.4556,0.3376,
1738,0.4277,0.354,
1739,0.4284,0.3833,
1740,0.4287,0.3512,
1741,0.445,0.3451,
1742,0.4584,0.3424,
1743,0.4441,0.3168,
1744,0.4233,0.344,
1745,0.4603,0.3166,
1746,0.422,0.3598,
1747,0.4463,0.3291,
1748,0.4065,0.3666,
1749,0.4394,0.3543,
1750,0.4676,0.3382,
1751,0.4318,0.3462,
1752,0.4227,0.3382,
1753,0.4475,0.3433,
1754,0.4509,0.3696,
1755,0.4181,0.3146,
1756,0.4293,0.3566,
1757,0.4107,0.3445,
1758,0.4323,0.3236,
1759,0.4308,0.3307,
1760,0.4383,0.3451,
1761,0.4505,0.3185,
1762,0.4214,0.3767,
1763,0.4414,0.3559,
1764,0.4486,0.33,
1765,0.4256,0.3312,
1766,0.4355,0.3536,
1767,0.4596,0.3841,
1768,0.4145,0.3533,
1769,0.4407,0.3218,
1770,0.4423,0.3341,
1771,0.4527,0.3559,
1772,0.4155,0.3336,
1773,0.4453,0.3538,
1774,0.4246,0.3454,
1775,0.4459,0.3264,
1776,0.4307,0.3396,
1777,0.4399,0.3501,
1778,0.4444,0.3423,
1779,0.4231,0.3706,
1780,0.4406,0.3291,
1781,0.4352,0.347,
1782,0.444,0.3353,
1783,0.4411,0.3369,
1784,0.4358,0.3385,
1785,0.4197,0.3246,
1786,0.426,0.3556,
1787,0.4135,0.3515,
1788,0.4267,0.324,
1789,0.4121,0.3541,
1790,0.4401,0.3491,
1791,0.4544,0.3513,
1792,0.4318,0.3287,
1793,0.4305,0.3305,
1794,0.4506,0.3309,
1795,0.4248,0.3231,
1796,0.4165,0.3412,
1797,0.4329,0.3416,
1798,0.4618,0.3353,
1799,0.4558,0.3473,
1800,0.4563,0.3302,
1801,0.4334,0.3541,
1802,0.4477,0.3338,
1803,0.4713,0.3307,
1804,0.4142,0.3662,
1805,0.4381,0.3198,
1806,0.4427,0.3552,
1807,0.4414,0.3355,
1808,0.4429,0.3672,
1809,0.4257,0.3112,
1810,0.4437,0.3549,
1811,0.4588,0.3346,
1812,0.412,0.3472,
1813,0.4896,0.3486,
1814,0.4272,0.3406,
1815,0.4363,0.3503,
1816,0.4315,0.3351,
1817,0.4626,0.3424,
1818,0.4229,0.3361,
1819,0.4424,0.3554,
1820,0.4252,0.3495,
1821,0.4376,0.3336,
1822,0.4286,0.3292,
1823,0.4288,0.3331,
1824,0.4448,0.3242,
1825,0.426,0.3324,
1826,0.4421,0.3331,
1827,0.4572,0.3374,
1828,0.4475,0.3577,
1829,0.4301,0.3576,
1830,0.4376,0.3488,
1831,0.4627,0.3471,
1832,0.4197,0.3309,
1833,0.4149,0.3273,
1834,0.4673,0.3259,
1835,0.4541,0.3603,
1836,0.4256,0.3736,
1837,0.4608,0.3408,
1838,0.4395,0.3427,
1839,0.4177,0.3609,
1840,0.4544,0.3655,
1841,0.4555,0.3373,
1842,0.4303,0.3243,
1843,0.417,0.352,
1844,0.4355,0.3395,
1845,0.4391,0.3461,
1846,0.4303,0.3397,
1847,0.466,0.3392,
1848,0.4503,0.3677,
1849,0.4622,0.3433,
1850,0.4433,0.3346,
1851,0.4606,0.3758,
1852,0.4566,0.3269,
1853,0.4276,0.3373,
1854,0.4474,0.343,
1855,0.4269,0.3745,
1856,0.4486,0.3276,
1857,0.4522,0.3399,
1858,0.4281,0.3274,
1859,0.424,0.3507,
1860,0.4097,0.3386,
1861,0.4545,0.3387,
1862,0.4231,0.3505,
1863,0.44,0.335,
1864,0.4236,0.3455,
1865,0.4402,0.3563,
1866,0.4381,0.3479,
1867,0.4458,0.3383,
1868,0.4387,0.3346,
1869,0.4371,0.3579,
1870,0.399,0.3313,
1871,0.4577,0.3201,
1872,0.4432,0.3677,
1873,0.4137,0.3614,
1874,0.4333,0.339,
1875,0.4776,0.3498,
1876,0.4223,0.3658,
1877,0.4383,0.3244,
1878,0.4541,0.3341,
1879,0.4236,0.3714,
1880,0.4225,0.3375,
1881,0.4237,0.3181,
1882,0.4139,0.3363,
1883,0.4303,0.3435,
1884,0.4123,0.3422,
1885,0.4422,0.3485,
1886,0.4455,0.3654,
1887,0.4341,0.3734,
1888,0.4283,0.3467,
1889,0.4401,0.3412,
1890,0.4314,0.3633,
1891,0.4513,0.3455,
1892,0.4538,0.3484,
1893,0.4296,0.34,
1894,0.4259,0.3436,
1895,0.4269,0.3486,
1896,0.4416,0.3593,
1897,0.4581,0.3434,
1898,0.4548,0.3232,
1899,0.4343,0.3429,
1900,0.44,0.3332,
1901,0.4309,0.3545,
1902,0.4406,0.3418,
1903,0.4517,0.334,
1904,0.4743,0.3496,
1905,0.4134,0.3299,
1906,0.4612,0.3629,
1907,0.4524,0.3511,
1908,0.4524,0.3389,
1909,0.4497,0.3193,
1910,0.4264,0.3592,
1911,0.412,0.344,
1912,0.4093,0.3187,
1913,0.4378,0.3517,
1914,0.4579,0.3696,
1915,0.4156,0.3309,
1916,0.4159,0.348,
1917,0.418,0.3589,
1918,0.4284,0.3263,
1919,0.4563,0.3293,
1920,0.441,0.3244,
1921,0.4326,0.3294,
1922,0.44,0.3409,
1923,0.4267,0.3065,
1924,0.4175,0.3444,
1925,0.4647,0.3486,
1926,0.4304,0.3453,
1927,0.4313,0.336,
1928,0.4231,0.3329,
1929,0.4225,0.358,
1930,0.4476,0.3388,
1931,0.4586,0.3625,
1932,0.4257,0.3355,
1933,0.4056,0.3313,
1934,0.4187,0.333,
1935,0.4249,0.3507,
1936,0.4338,0.3572,
1937,0.4279,0.353,
1938,0.4409,0.3553,
1939,0.4235,0.3365,
1940,0.4285,0.3659,
1941,0.4452,0.334,
1942,0.4319,0.3454,
1943,0.4369,0.3675,
1944,0.4255,0.3305,
1945,0.4393,0.3631,
1946,0.4164,0.3336,
1947,0.432,0.3598,
1948,0.4607,0.3589,
1949,0.4202,0.3306,
1950,0.425,0.3256,
1951,0.4406,0.3341,
1952,0.4346,0.3173,
1953,0.4317,0.3516,
1954,0.4441,0.3585,
1955,0.4554,0.3156,
1956,0.4213,0.3325,
1957,0.444,0.3254,
1958,0.4399,0.3398,
1959,0.4501,0.3505,
1960,0.452,0.3449,
1961,0.4482,0.3477,
1962,0.4664,0.3394,
1963,0.4327,0.3395,
1964,0.4386,0.331,
1965,0.438,0.3682,
1966,0.4057,0.3381,
1967,0.4473,0.336,
1968,0.4499,0.3393,
1969,0.4319,0.3357,
1970,0.4399,0.332,
1971,0.4392,0.3744,
1972,0.4035,0.336,
1973,0.4418,0.307,
1974,0.4471,0.3338,
1975,0.444,0.3327,
1976,0.4314,0.3419,
1977,0.4579,0.3453,
1978,0.4264,0.3445,
1979,0.4108,0.3273,
1980,0.4175,0.3371,
1981,0.4664,0.3302,
1982,0.4309,0.3491,
1983,0.4634,0.3423,
1984,0.4301,0.3416,
1985,0.438,0.3137,
1986,0.4302,0.3602,
1987,0.413,0.3146,
1988,0.441,0.3515,
1989,0.4235,0.3449,
1990,0.4618,0.3306,
1991,0.4477,0.3267,
1992,0.4588,0.3442,
1993,0.4378,0.3518,
1994,0.4281,0.3524,
1995,0.4329,0.3331,
1996,0.4394,0.3497,
1997,0.4203,0.3275,
1998,0.4273,0.355,
1999,0.4441,0.3391,
2000,0.4312,0.3573,
2001,0.4285,0.3591,
2002,0.4416,0.3745,
2003,0.4513,0.3551,
2004,0.4226,0.3383,
2005,0.4272,0.3506,
2006,0.447,0.333,
2007,0.4254,0.3206,
2008,0.4513,0.3558,
2009,0.4379,0.3505,
2010,0.4447,0.3405,
2011,0.4479,0.3433,
2012,0.433,0.3564,
2013,0.4608,0.3094,
2014,0.4594,0.3396,
2015,0.4469,0.3551,
2016,0.3907,0.3521,
2017,0.449,0.3323,
2018,0.427,0.3515,
2019,0.438,0.3475,
2020,0.4368,0.3194,
2021,0.4488,0.3126,
2022,0.4221,0.3612,
2023,0.4427,0.3526,
2024,0.428,0.3462,
2025,0.4508,0.352,
2026,0.434,0.3556,
2027,0.4284,0.3365,
2028,0.4571,0.3279,
2029,0.4515,0.3439,
2030,0.4468,0.3368,
2031,0.4032,0.3356,
2032,0.442,0.3536,
2033,0.4533,0.3616,
2034,0.4569,0.3561,
2035,0.4442,0.3471,
2036,0.4301,0.3098,
2037,0.4388,0.364,
2038,0.4339,0.3159,
2039,0.4596,0.3337,
2040,0.4241,0.3418,
2041,0.3823,0.3584,
2042,0.3657,0.3381,
2043,0.3195,0.348,
2044,0.3476,0.3487,
2045,0.3239,0.3532,
2046,0.3617,0.3265,
2047,0.3405,0.3503,
2048,0.3614,0.3351,
2049,0.3773,0.3454,
2050,0.3381,0.3409,
2051,0.3621,0.2703,
2052,0.3546,0.2531,
2053,0.3283,0.2114,
2054,0.3496,0.2444,
2055,0.3702,0.2281,
2056,0.37,0.2474,
2057,0.3272,0.2311,
2058,0.3347,0.2485,
2059,0.3521,0.2664,
2060,0.3622,0.224,
2061,0.3563,0.2535,
2062,0.3842,0.2428,
2063,0.3372,0.2359,
2064,0.3461,0.2345,
2065,0.3462,0.2554,
2066,0.3629,0.2482,
2067,0.3636,0.2396,
2068,0.3492,0.2323,
2069,0.3686,0.2527,
2070,0.3649,0.2319,
2071,0.3849,0.2361,
2072,0.3725,0.2635,
2073,0.3522,0.2484,
2074,0.3707,0.2248,
2075,0.3359,0.2378,
2076,0.3673,0.2352,
2077,0.3401,0.2494,
2078,0.3478,0.2419,
2079,0.3647,0.2412,
2080,0.3464,0.26,
2081,0.3389,0.2547,
2082,0.3739,0.2561,
2083,0.358,0.2568,
2084,0.3707,0.2455,
2085,0.3399,0.2533,
2086,0.333,0.2251,
2087,0.3715,0.2359,
2088,0.3598,0.2401,
2089,0.3485,0.2402,
2090,0.362,0.2382,
2091,0.3402,0.2437,
2092,0.3506,0.2339,
2093,0.3368,0.2504,
2094,0.3468,0.2471,
2095,0.3473,0.2577,
2096,0.3705,0.2279,
2097,0.3605,0.225,
2098,0.3509,0.254,
2099,0.375,0.2406,
2100,0.3637,0.2502,
2101,0.3186,0.2458,
2102,0.3656,0.2413,
2103,0.3401,0.235,
2104,0.3575,0.2219,
2105,0.3801,0.2525,
2106,0.3793,0.2158,
2107,0.3448,0.2627,
2108,0.3598,0.232,
2109,0.3483,0.2546,
2110,0.3355,0.2625,
2111,0.3607,0.2566,
2112,0.3333,0.237,
2113,0.3915,0.2256,
2114,0.3211,0.2298,
2115,0.3642,0.2402,
2116,0.3527,0.2478,
2117,0.3479,0.2524,
2118,0.3581,0.2613,
2119,0.3659,0.2395,
2120,0.3521,0.2443,
2121,0.3717,0.2439,
2122,0.3628,0.2378,
2123,0.3588,0.233,
2124,0.3769,0.2362,
2125,0.3549,0.257,
2126,0.3303,0.2308,
2127,0.3118,0.2494,
2128,0.3552,0.2475,
2129,0.3712,0.2413,
2130,0.4098,0.2377,
2131,0.3358,0.2525,
2132,0.3279,0.2431,
2133,0.3582,0.2556,
2134,0.3691,0.2639,
2135,0.391,0.2582,
2136,0.3678,0.2578,
2137,0.3544,0.2464,
2138,0.3627,0.2235,
2139,0.3528,0.2106,
2140,0.3532,0.241,
2141,0.3448,0.255,
2142,0.3319,0.2981,
2143,0.321,0.2196,
2144,0.3624,0.2255,
2145,0.3372,0.2461,
2146,0.3888,0.2666,
2147,0.3504,0.2689,
2148,0.3772,0.2566,
2149,0.3772,0.2447,
2150,0.3439,0.252,
2151,0.3482,0.2574,
2152,0.3633,0.2429,
2153,0.3596,0.2441,
2154,0.3584,0.2362,
2155,0.3856,0.2074,
2156,0.3552,0.2421,
2157,0.3675,0.2566,
2158,0.3293,0.2396,
2159,0.3486,0.2506,
2160,0.34,0.246,
2161,0.3648,0.2532,
2162,0.3405,0.25,
2163,0.3335,0.2409,
2164,0.3771,0.241,
2165,0.3451,0.2596,
2166,0.3514,0.2362,
2167,0.3501,0.2479,
2168,0.3747,0.2736,
2169,0.3453,0.2448,
2170,0.3615,0.23,
2171,0.3567,0.2354,
2172,0.3341,0.2352,
2173,0.3356,0.2538,
2174,0.3792,0.2435,
2175,0.3754,0.2323,
2176,0.336,0.2476,
2177,0.3665,0.2467,
2178,0.3542,0.2364,
2179,0.376,0.2447,
2180,0.367,0.2438,
2181,0.3664,0.2598,
2182,0.3509,0.2408,
2183,0.3609,0.2488,
2184,0.3616,0.2411,
2185,0.3877,0.2383,
2186,0.3687,0.2306,
2187,0.3575,0.2751,
2188,0.3584,0.2629,
2189,0.3694,0.2266,
2190,0.3819,0.2494,
2191,0.3418,0.238,
2192,0.3608,0.2599,
2193,0.3568,0.249,
2194,0.3654,0.2584,
2195,0.3473,0.2319,
2196,0.3703,0.2564,
2197,0.3558,0.2389,
2198,0.3441,0.2798,
2199,0.3626,0.2576,
2200,0.3642,0.2536,
2201,0.368,0.2436,
2202,0.3528,0.2478,
2203,0.349,0.2914,
2204,0.3496,0.2293,
2205,0.3497,0.246,
2206,0.3801,0.2456,
2207,0.3416,0.2664,
2208,0.3549,0.2389,
2209,0.3176,0.2625,
2210,0.3635,0.24,
2211,0.3579,0.2567,
2212,0.3674,0.2346,
2213,0.3752,0.2358,
2214,0.3613,0.267,
2215,0.365,0.2593,
2216,0.3371,0.2458,
2217,0.3587,0.2352,
2218,0.3673,0.235,
2219,0.3402,0.2373,
2220,0.3529,0.2526,
2221,0.3387,0.2346,
2222,0.3665,0.2458,
2223,0.3803,0.2227,
2224,0.3653,0.2547,
2225,0.3624,0.2492,
2226,0.3692,0.2352,
2227,0.334,0.2747,
2228,0.3486,0.2369,
2229,0.392,0.2603,
2230,0.357,0.227,
2231,0.3696,0.2621,
2232,0.3664,0.247,
2233,0.3505,0.2274,
2234,0.3961,0.249,
2235,0.3547,0.2274,
2236,0.3789,0.2528,
2237,0.3522,0.2505,
2238,0.353,0.2539,
2239,0.3557,0.247,
2240,0.3553,0.2608,
2241,0.3436,0.2315,
2242,0.3421,0.232,
2243,0.3341,0.2806,
2244,0.3316,0.2506,
2245,0.3528,0.2478,
2246,0.3454,0.2603,
2247,0.365,0.246,
2248,0.3681,0.2559,
2249,0.3677,0.2543,
2250,0.3457,0.2511,
2251,0.336,0.2511,
2252,0.3691,0.2563,
2253,0.3616,0.2304,
2254,0.3524,0.2404,
2255,0.3702,0.2421,
2256,0.3473,0.235,
2257,0.343,0.2314,
2258,0.3544,0.225,
2259,0.354,0.2519,
2260,0.3453,0.2323,
2261,0.339,0.2454,
2262,0.3657,0.2641,
2263,0.3398,0.2505,
2264,0.3273,0.2171,
2265,0.3663,0.2495,
2266,0.3494,0.2291,
2267,0.3655,0.2614,
2268,0.3749,0.248,
2269,0.3602,0.2404,
2270,0.369,0.2419,
2271,0.3551,0.2514,
2272,0.3555,0.2265,
2273,0.3626,0.2419,
2274,0.3508,0.2459,
2275,0.3442,0.2357,
2276,0.3437,0.2516,
2277,0.3573,0.2493,
2278,0.3625,0.2309,
2279,0.3497,0.2147,
2280,0.3513,0.2628,
2281,0.3506,0.2332,
2282,0.3617,0.2526,
2283,0.3644,0.2615,
2284,0.3739,0.2539,
2285,0.328,0.2567,
2286,0.3428,0.2418,
2287,0.3405,0.2299,
2288,0.3635,0.2576,
2289,0.3645,0.2375,
2290,0.3551,0.244,
2291,0.3616,0.2338,
2292,0.3597,0.2567,
2293,0.3461,0.243,
2294,0.3725,0.2449,
2295,0.3725,0.243,
2296,0.3815,0.2602,
2297,0.3304,0.2271,
2298,0.3381,0.2561,
2299,0.3788,0.247,
2300,0.3639,0.2375,
2301,0.3957,0.2463,
2302,0.3611,0.2214,
2303,0.3737,0.2311,
2304,0.3493,0.2629,
2305,0.3933,0.249,
2306,0.3552,0.2563,
2307,0.3336,0.2322,
2308,0.3474,0.2509,
2309,0.3571,0.2555,
2310,0.3645,0.2473,
2311,0.357,0.2657,
2312,0.3574,0.2508,
2313,0.3541,0.217,
2314,0.3862,0.2518,
2315,0.3667,0.2724,
2316,0.3433,0.2694,
2317,0.3488,0.2503,
2318,0.3556,0.2481,
2319,0.3759,0.2499,
2320,0.3402,0.2582,
2321,0.3704,0.2764,
2322,0.3817,0.2288,
2323,0.3417,0.2317,
2324,0.3282,0.2403,
2325,0.3733,0.2488,
2326,0.3316,0.2467,
2327,0.3402,0.2568,
2328,0.3678,0.2369,
2329,0.3314,0.2457,
2330,0.3892,0.2699,
2331,0.3804,0.2441,
2332,0.3557,0.2413,
2333,0.3482,0.2394,
2334,0.3517,0.2444,
2335,0.3517,0.2555,
2336,0.3805,0.2308,
2337,0.3972,0.2616,
2338,0.3603,0.2636,
2339,0.3701,0.2358,
2340,0.3763,0.2242,
2341,0.3542,0.2619,
2342,0.3724,0.2292,
2343,0.3727,0.2334,
2344,0.3661,0.2529,
2345,0.3817,0.2331,
2346,0.3356,0.2733,
2347,0.3737,0.2488,
2348,0.3401,0.2616,
2349,0.3652,0.2326,
2350,0.373,0.2386,
2351,0.389,0.2461,
2352,0.3711,0.2585,
2353,0.3413,0.2879,
2354,0.3624,0.2451,
2355,0.3757,0.2466,
2356,0.3424,0.2668,
2357,0.3573,0.2467,
2358,0.3701,0.2437,
2359,0.3678,0.2602,
2360,0.3854,0.244,
2361,0.3522,0.2501,
2362,0.3912,0.2487,
2363,0.3667,0.2524,
2364,0.3797,0.2316,
2365,0.3457,0.2526,
2366,0.3768,0.2421,
2367,0.3587,0.267,
2368,0.3506,0.2918,
2369,0.3778,0.2445,
2370,0.3621,0.2263,
2371,0.359,0.2373,
2372,0.3566,0.2662,
2373,0.3454,0.2208,
2374,0.3639,0.2573,
2375,0.366,0.2505,
2376,0.3618,0.2676,
2377,0.3648,0.2528,
2378,0.3702,0.2402,
2379,0.3914,0.2691,
2380,0.3487,0.2637,
2381,0.3515,0.2489,
2382,0.3618,0.2496,
2383,0.3696,0.2432,
2384,0.3596,0.2413,
2385,0.372,0.272,
2386,0.3625,0.2489,
2387,0.3593,0.2429,
2388,0.3663,0.2501,
2389,0.3601,0.2284,
2390,0.3691,0.2343,
2391,0.3839,0.2525,
2392,0.3531,0.2597,
2393,0.32,0.2388,
2394,0.3563,0.2479,
2395,0.352,0.2509,
2396,0.3399,0.2765,
2397,0.3749,0.237,
2398,0.3473,0.247,
2399,0.3311,0.246,
2400,0.3356,0.2614,
2401,0.3481,0.2566,
2402,0.369,0.2485,
2403,0.3554,0.2535,
2404,0.3592,0.2523,
2405,0.3327,0.2461,
2406,0.3583,0.2497,
2407,0.367,0.2606,
2408,0.3465,0.2535,
2409,0.3654,0.2429,
2410,0.3423,0.2432,
2411,0.3538,0.2338,
2412,0.3536,0.2379,
2413,0.3668,0.2505,
2414,0.3534,0.2517,
2415,0.3602,0.2549,
2416,0.3416,0.2191,
2417,0.3718,0.235,
2418,0.3741,0.2322,
2419,0.3679,0.245,
2420,0.3357,0.2423,
2421,0.4073,0.259,
2422,0.3666,0.2331,
2423,0.3699,0.2394,
2424,0.3412,0.2419,
2425,0.3291,0.2428,
2426,0.3348,0.2505,
2427,0.3606,0.2466,
2428,0.3813,0.2426,
2429,0.3342,0.2619,
2430,0.3572,0.2367,
2431,0.3763,0.2478,
2432,0.325,0.2373,
2433,0.362,0.2433,
2434,0.3678,0.2257,
2435,0.3476,0.2774,
2436,0.3649,0.2368,
2437,0.356,0.2653,
2438,0.3811,0.2364,
2439,0.3562,0.2819,
2440,0.3941,0.2468,
2441,0.3647,0.2513,
2442,0.3735,0.2295,
2443,0.3579,0.2242,
2444,0.349,0.2355,
2445,0.3285,0.2481,
2446,0.3603,0.2674,
2447,0.3343,0.2308,
2448,0.3478,0.244,
2449,0.3543,0.2635,
2450,0.3478,0.2268,
2451,0.3702,0.24,
2452,0.364,0.2472,
2453,0.3521,0.244,
2454,0.3399,0.2478,
2455,0.3426,0.2473,
2456,0.3365,0.2475,
2457,0.3438,0.2593,
2458,0.3637,0.2648,
2459,0.3279,0.2606,
2460,0.3521,0.2373,
2461,0.3365,0.249,
2462,0.3629,0.2356,
2463,0.3453,0.2381,
2464,0.3688,0.24,
2465,0.3861,0.2267,
2466,0.3648,0.2401,
2467,0.3541,0.2388,
2468,0.3458,0.2466,
2469,0.3634,0.25,
2470,0.3813,0.2567,
2471,0.3786,0.2455,
2472,0.3464,0.2507,
2473,0.3489,0.2173,
2474,0.3471,0.2395,
2475,0.3532,0.224,
2476,0.3175,0.2597,
2477,0.3413,0.2352,
2478,0.3542,0.2131,
2479,0.3318,0.2482,
2480,0.3378,0.239,
2481,0.3726,0.2378,
2482,0.3799,0.2394,
2483,0.3608,0.2611,
2484,0.3631,0.2646,
2485,0.3631,0.252,
2486,0.3831,0.2592,
2487,0.3471,0.2291,
2488,0.3577,0.2417,
2489,0.364,0.2666,
2490,0.3554,0.2597,
2491,0.3489,0.2333,
2492,0.3711,0.249,
2493,0.3655,0.2369,
2494,0.349,0.2464,
2495,0.3458,0.2198,
2496,0.3642,0.2256,
2497,0.3262,0.2488,
2498,0.3354,0.2239,
2499,0.3894,0.2331,
2500,0.3551,0.2576,
2501,0.3602,0.2788,
2502,0.3636,0.2485,
2503,0.3695,0.2584,
2504,0.3511,0.2396,
2505,0.3641,0.2625,
2506,0.3367,0.2384,
2507,0.3594,0.243,
2508,0.3565,0.2611,
2509,0.3745,0.2239,
2510,0.3364,0.2505,
2511,0.3605,0.2549,
2512,0.3397,0.2595,
2513,0.3376,0.2286,
2514,0.3583,0.2315,
2515,0.3586,0.2632,
2516,0.3509,0.2405,
2517,0.3553,0.2184,
2518,0.3695,0.2647,
2519,0.3505,0.2514,
2520,0.3457,0.2274,
2521,0.367,0.2575,
2522,0.3284,0.2623,
2523,0.3484,0.2512,
2524,0.3703,0.2457,
2525,0.387,0.2273,
2526,0.365,0.2396,
2527,0.3631,0.2545,
2528,0.3304,0.2457,
2529,0.3568,0.2633,
2530,0.3578,0.2279,
2531,0.3399,0.2427,
2532,0.3755,0.2383,
2533,0.367,0.2238,
2534,0.3447,0.2553,
2535,0.3805,0.2485,
2536,0.3677,0.2497,
2537,0.3462,0.2343,
2538,0.3468,0.2667,
2539,0.3706,0.2396,
2540,0.3587,0.2496,
2541,0.3558,0.2485,
2542,0.3711,0.2276,
2543,0.3754,0.2348,
2544,0.3648,0.2572,
2545,0.3395,0.2691,
2546,0.3191,0.2464,
2547,0.3763,0.2454,
2548,0.3502,0.2312,
2549,0.3599,0.2327,
2550,0.3764,0.2591,
2551,0.384,0.2204,
2552,0.3435,0.2518,
2553,0.3629,0.2458,
2554,0.3518,0.2414,
2555,0.3598,0.268,
2556,0.3815,0.2578,
2557,0.3728,0.241,
2558,0.3548,0.237,
2559,0.3702,0.2535,
2560,0.3815,0.2321,
2561,0.369,0.2594,
2562,0.3584,0.2472,
2563,0.3589,0.2777,
2564,0.3714,0.2348,
2565,0.3583,0.2558,
2566,0.3554,0.2106,
2567,0.3435,0.2318,
2568,0.3444,0.2606,
2569,0.3669,0.2491,
2570,0.3808,0.2551,
2571,0.3769,0.267,
2572,0.36,0.2602,
2573,0.3829,0.234,
2574,0.3373,0.2542,
2575,0.3686,0.2322,
2576,0.38,0.2583,
2577,0.3669,0.267,
2578,0.3509,0.2509,
2579,0.3553,0.2475,
2580,0.3596,0.2582,
2581,0.3709,0.2747,
2582,0.3329,0.2451,
2583,0.3797,0.2427,
2584,0.3706,0.2504,
2585,0.3578,0.2503,
2586,0.3719,0.2506,
2587,0.386,0.2433,
2588,0.3606,0.2359,
2589,0.3534,0.2317,
2590,0.3318,0.2524,
2591,0.375,0.2633,
2592,0.3478,0.2607,
2593,0.3611,0.2523,
2594,0.3578,0.2666,
2595,0.3353,0.2328,
2596,0.3505,0.2401,
2597,0.3689,0.26,
2598,0.3447,0.259,
2599,0.3369,0.2551,
2600,0.3856,0.2294,
2601,0.3463,0.2382,
2602,0.3606,0.2634,
2603,0.3435,0.2292,
2604,0.3532,0.2653,
2605,0.3529,0.2702,
2606,0.3253,0.2501,
2607,0.3554,0.2419,
2608,0.3631,0.2696,
2609,0.3432,0.2542,
2610,0.38,0.2518,
2611,0.3552,0.2295,
2612,0.3598,0.2581,
2613,0.3467,0.24,
2614,0.3454,0.2451,
2615,0.3332,0.2431,
2616,0.3474,0.2403,
2617,0.3382,0.2196,
2618,0.3608,0.2537,
2619,0.3494,0.2476,
2620,0.369,0.2351,
2621,0.3258,0.2598,
2622,0.3655,0.2562,
2623,0.3572,0.2302,
2624,0.3769,0.2465,
2625,0.3704,0.24,
2626,0.3367,0.2362,
2627,0.3548,0.2418,
2628,0.3525,0.2249,
2629,0.3299,0.2392,
2630,0.3394,0.2693,
2631,0.3507,0.2299,
2632,0.3729,0.2604,
2633,0.3623,0.2384,
2634,0.3464,0.2504,
2635,0.3642,0.2292,
2636,0.3621,0.2352,
2637,0.3572,0.227,
2638,0.3624,0.2314,
2639,0.4126,0.2361,
2640,0.3998,0.2426,
2641,0.3907,0.2438,
2642,0.3362,0.2501,
2643,0.3463,0.2247,
2644,0.3561,0.2488,
2645,0.3498,0.2418,
2646,0.359,0.2475,
2647,0.3819,0.2651,
2648,0.4055,0.2315,
2649,0.3392,0.2414,
2650,0.3474,0.2399,
2651,0.3479,0.227,
2652,0.3772,0.2325,
2653,0.3614,0.2477,
2654,0.3437,0.2534,
2655,0.3653,0.2441,
2656,0.3469,0.2519,
2657,0.3739,0.2405,
2658,0.3517,0.2442,
2659,0.3535,0.2603,
2660,0.3591,0.246,
2661,0.3349,0.2768,
2662,0.3578,0.3002,
2663,0.3783,0.2719,
2664,0.3901,0.2384,
2665,0.3484,0.2338,
2666,0.3535,0.2434,
2667,0.3173,0.2359,
2668,0.3574,0.2406,
2669,0.3505,0.2473,
2670,0.3849,0.2793,
2671,0.3424,0.2624,
2672,0.3638,0.2304,
2673,0.3592,0.2283,
2674,0.3637,0.2376,
2675,0.3266,0.2768,
2676,0.3264,0.2447,
2677,0.3632,0.242,
2678,0.3553,0.2509,
2679,0.3641,0.2382,
2680,0.3583,0.2528,
2681,0.3652,0.2322,
2682,0.3628,0.2406,
2683,0.3611,0.2546,
2684,0.3718,0.2271,
2685,0.3653,0.25,
2686,0.3479,0.2509,
2687,0.3621,0.2685,
2688,0.3603,0.2409,
2689,0.3663,0.247,
2690,0.354,0.2142,
2691,0.3678,0.2441,
2692,0.3303,0.2439,
2693,0.3802,0.2512,
2694,0.3723,0.241,
2695,0.3531,0.2529,
2696,0.3455,0.2383,
2697,0.3623,0.2673,
2698,0.346,0.2165,
2699,0.3494,0.2187,
2700,0.3609,0.2418,
2701,0.3557,0.2572,
2702,0.3905,0.2376,
2703,0.3632,0.2419,
2704,0.3488,0.2564,
2705,0.3617,0.2423,
2706,0.3677,0.2521,
2707,0.3438,0.2434,
2708,0.3567,0.2495,
2709,0.3578,0.248,
2710,0.344,0.234,
2711,0.3359,0.248,
2712,0.3637,0.2456,
2713,0.3464,0.251,
2714,0.3484,0.2481,
2715,0.3593,0.2346,
2716,0.3553,0.2397,
2717,0.3132,0.2589,
2718,0.3546,0.2593,
2719,0.3507,0.2317,
2720,0.378,0.2454,
2721,0.3309,0.2615,
2722,0.364,0.2168,
2723,0.3727,0.2495,
2724,0.3526,0.2562,
2725,0.3725,0.2403,
2726,0.3311,0.2793,
2727,0.3505,0.2532,
2728,0.3391,0.2279,
2729,0.3607,0.24,
2730,0.3514,0.2565,
2731,0.3524,0.2302,
2732,0.3477,0.2563,
2733,0.3429,0.2487,
2734,0.3369,0.2295,
2735,0.3583,0.2226,
2736,0.3451,0.2541,
2737,0.3577,0.2421,
2738,0.3461,0.245,
2739,0.3191,0.2563,
2740,0.3526,0.2439,
2741,0.3532,0.2172,
2742,0.3264,0.2357,
2743,0.3352,0.2432,
2744,0.3682,0.2487,
2745,0.3759,0.235,
2746,0.3593,0.2529,
2747,0.3563,0.26,
2748,0.3646,0.2415,
2749,0.3392,0.2545,
2750,0.3448,0.2351,
2751,0.3511,0.2281,
2752,0.3695,0.245,
2753,0.3595,0.2315,
2754,0.3766,0.2412,
2755,0.3825,0.2539,
2756,0.3451,0.237,
2757,0.3657,0.2408,
2758,0.3731,0.2313,
2759,0.3534,0.2391,
2760,0.3647,0.2426,
2761,0.3551,0.24,
2762,0.3786,0.2577,
2763,0.351,0.2111,
2764,0.3656,0.2132,
2765,0.3543,0.2446,
2766,0.3552,0.2525,
2767,0.3532,0.2106,
2768,0.3613,0.2504,
2769,0.3663,0.2575,
2770,0.3571,0.2632,
2771,0.3589,0.2396,
2772,0.3409,0.2568,
2773,0.355,0.2452,
2774,0.3405,0.2256,
2775,0.361,0.2417,
2776,0.3594,0.2342,
2777,0.3505,0.2296,
2778,0.3501,0.2528,
2779,0.3458,0.2585,
2780,0.3731,0.2586,
2781,0.3415,0.2416,
2782,0.362,0.2596,
2783,0.3503,0.2485,
2784,0.3555,0.2439,
2785,0.3255,0.2442,
2786,0.3751,0.2578,
2787,0.3185,0.2545,
2788,0.3544,0.2339,
2789,0.3474,0.2527,
2790,0.373,0.2535,
2791,0.3353,0.2452,
2792,0.3623,0.2354,
2793,0.3754,0.2509,
2794,0.3282,0.2574,
2795,0.354,0.245,
2796,0.3399,0.2494,
2797,0.3847,0.2439,
2798,0.3565,0.2373,
2799,0.3672,0.2385,
2800,0.366,0.2489,
2801,0.3626,0.2468,
2802,0.3441,0.2363,
2803,0.3644,0.238,
2804,0.3546,0.241,
2805,0.3507,0.2506,
2806,0.327,0.2489,
2807,0.3707,0.2355,
2808,0.3561,0.2459,
2809,0.3672,0.2403,
2810,0.3359,0.2249,
2811,0.3419,0.2378,
2812,0.352,0.242,
2813,0.355,0.2384,
2814,0.3589,0.2488,
2815,0.3606,0.2529,
2816,0.3285,0.2494,
2817,0.351,0.2262,
2818,0.3539,0.2551,
2819,0.3424,0.2557,
2820,0.3563,0.2295,
2821,0.3685,0.2431,
2822,0.3471,0.2336,
2823,0.351,0.2646,
2824,0.3309,0.2577,
2825,0.3436,0.2548,
2826,0.3566,0.2392,
2827,0.3344,0.2506,
2828,0.3564,0.2349,
2829,0.3637,0.2415,
2830,0.3882,0.2529,
2831,0.3451,0.242,
2832,0.3586,0.22,
2833,0.3502,0.2605,
2834,0.3309,0.238,
2835,0.37,0.2579,
2836,0.3333,0.2294,
2837,0.3825,0.2397,
2838,0.3773,0.2339,
2839,0.3621,0.2484,
2840,0.3667,0.2514,
2841,0.3643,0.2523,
2842,0.352,0.223,
2843,0.3505,0.2381,
2844,0.3556,0.2478,
2845,0.3532,0.2256,
2846,0.3647,0.2429,
2847,0.3415,0.2601,
2848,0.3271,0.2496,
2849,0.3495,0.237,
2850,0.3872,0.2265,
2851,0.3592,0.2378,
2852,0.3684,0.2385,
2853,0.3674,0.2387,
2854,0.359,0.249,
2855,0.3555,0.2491,
2856,0.3398,0.2625,
2857,0.3888,0.2712,
2858,0.3538,0.2377,
2859,0.3514,0.235,
2860,0.357,0.2424,
2861,0.3387,0.2377,
2862,0.3602,0.2539,
2863,0.3549,0.2464,
2864,0.3582,0.2602,
2865,0.377,0.266,
2866,0.3432,0.2405,
2867,0.3888,0.2662,
2868,0.3351,0.2338,
2869,0.3534,0.2544,
2870,0.3812,0.2257,
2871,0.3652,0.245,
2872,0.365,0.2455,
2873,0.3733,0.2491,
2874,0.3533,0.2363,
2875,0.3505,0.221,
2876,0.3354,0.2397,
2877,0.385,0.2656,
2878,0.3364,0.2432,
2879,0.3669,0.244,
2880,0.3562,0.2501,
2881,0.3626,0.2398,
2882,0.3943,0.2418,
2883,0.342,0.2227,
2884,0.3636,0.2795,
2885,0.3368,0.2418,
2886,0.384,0.2414,
2887,0.3634,0.2612,
2888,0.3536,0.2235,
2889,0.3518,0.2668,
2890,0.3309,0.2414,
2891,0.364,0.2591,
2892,0.3624,0.2553,
2893,0.3774,0.2447,
2894,0.3649,0.2528,
2895,0.35,0.2521,
2896,0.3489,0.2378,
2897,0.4075,0.2516,
2898,0.3512,0.2534,
2899,0.3645,0.2518,
2900,0.3365,0.2615,
2901,0.3391,0.2485,
2902,0.3508,0.247,
2903,0.3953,0.2306,
2904,0.3542,0.2306,
2905,0.3263,0.2569,
2906,0.3673,0.2388,
2907,0.3492,0.2524,
2908,0.3308,0.2314,
2909,0.3622,0.2637,
2910,0.3519,0.2586,
2911,0.3341,0.2564,
2912,0.3573,0.2337,
2913,0.3524,0.2598,
2914,0.3652,0.2495,
2915,0.3642,0.2584,
2916,0.3422,0.2349,
2917,0.3581,0.2378,
2918,0.3629,0.2365,
2919,0.3502,0.2577,
2920,0.3739,0.2467,
2921,0.3506,0.258,
2922,0.3525,0.2312,
2923,0.3245,0.2375,
2924,0.3463,0.2397,
2925,0.37,0.2988,
2926,0.3569,0.2356,
2927,0.3643,0.2422,
2928,0.3653,0.2347,
2929,0.3526,0.2339,
2930,0.3692,0.2576,
2931,0.3356,0.2631,
2932,0.3427,0.2451,
2933,0.3706,0.2329,
2934,0.361,0.2499,
2935,0.3961,0.2365,
2936,0.3637,0.227,
2937,0.3624,0.2573,
2938,0.3334,0.2439,
2939,0.3498,0.222,
2940,0.3398,0.2415,
2941,0.3604,0.2434,
2942,0.3358,0.2631,
2943,0.3462,0.254,
2944,0.367,0.2368,
2945,0.3583,0.2378,
2946,0.365,0.2521,
2947,0.3191,0.2375,
2948,0.3724,0.2703,
2949,0.3464,0.2499,
2950,0.3747,0.2401,
2951,0.3687,0.2275,
2952,0.3517,0.2348,
2953,0.3359,0.2459,
2954,0.3495,0.2533,
2955,0.3967,0.2523,
2956,0.3698,0.2437,
2957,0.3422,0.2469,
2958,0.3484,0.2444,
2959,0.3577,0.2388,
2960,0.3212,0.2197,
2961,0.3636,0.2653,
2962,0.3983,0.2594,
2963,0.3667,0.2518,
2964,0.3564,0.2689,
2965,0.3754,0.2455,
2966,0.3659,0.237,
2967,0.3449,0.2332,
2968,0.3509,0.2287,
2969,0.3576,0.2567,
2970,0.3571,0.2216,
2971,0.3801,0.2456,
2972,0.387,0.236,
2973,0.3405,0.2563,
2974,0.3486,0.245,
2975,0.3332,0.2493,
2976,0.352,0.2244,
2977,0.3556,0.2499,
2978,0.3851,0.268,
2979,0.3445,0.2491,
2980,0.3596,0.2403,
2981,0.3785,0.247,
2982,0.3822,0.2413,
2983,0.3175,0.2457,
2984,0.3215,0.2709,
2985,0.3404,0.2576,
2986,0.3399,0.2314,
2987,0.3588,0.2379,
2988,0.3803,0.2515,
2989,0.3683,0.2153,
2990,0.3533,0.2486,
2991,0.3565,0.2801,
2992,0.3629,0.2541,
2993,0.3302,0.2405,
2994,0.3459,0.2571,
2995,0.3513,0.2665,
2996,0.3596,0.243,
2997,0.3554,0.2435,
2998,0.3482,0.2441,
2999,0.3426,0.2317,
3000,0.3508,0.2634,
3001,0.3431,0.2712,
3002,0.3581,0.231,
3003,0.3669,0.2449,
3004,0.3672,0.2184,
3005,0.3558,0.2479,
3006,0.3417,0.2566,
3007,0.3464,0.2651,
3008,0.3439,0.246,
3009,0.3537,0.2365,
3010,0.3508,0.257,
3011,0.3399,0.2322,
3012,0.3695,0.2484,
3013,0.3616,0.2114,
3014,0.3764,0.2405,
3015,0.3347,0.231,
3016,0.348,0.2292,
3017,0.3356,0.2647,
3018,0.3586,0.2871,
3019,0.344,0.2518,
3020,0.3742,0.2392,
3021,0.3335,0.2393,
3022,0.3456,0.2396,
3023,0.3598,0.2258,
3024,0.332,0.2422,
3025,0.3506,0.2637,
3026,0.3522,0.2399,
3027,0.3538,0.2451,
3028,0.3645,0.2421,
3029,0.3737,0.2331,
3030,0.345,0.2382,
3031,0.3418,0.2302,
3032,0.3443,0.26,
3033,0.3562,0.236,
3034,0.3725,0.246,
3035,0.3716,0.2414,
3036,0.351,0.2339,
3037,0.327,0.2282,
3038,0.3511,0.2373,
3039,0.3547,0.2426,
3040,0.3476,0.245,
3041,0.3878,0.2228,
3042,0.3792,0.2493,
3043,0.3379,0.2513,
3044,0.357,0.2614,
3045,0.3188,0.2204,
3046,0.3522,0.2344,
3047,0.3759,0.2389,
3048,0.3714,0.2368,
3049,0.3642,0.2495,
3050,0.3335,0.2603,
3051,0.3615,0.2351,
3052,0.3473,0.2203,
3053,0.3601,0.2518,
3054,0.3719,0.2302,
3055,0.3547,0.2368,
3056,0.3357,0.25,
3057,0.3432,0.2399,
3058,0.3348,0.2526,
3059,0.3633,0.2535,
3060,0.369,0.2597,
3061,0.3103,0.2358,
3062,0.2986,0.2388,
3063,0.3225,0.2372,
3064,0.3429,0.2425,
3065,0.3022,0.2534,
3066,0.3055,0.2439,
3067,0.3336,0.242,
3068,0.2929,0.223,
3069,0.2788,0.2537,
3070,0.298,0.2408,
3071,0.2925,0.2555,
3072,0.3228,0.268,
3073,0.3781,0.2353,
3074,0.3021,0.248,
3075,0.299,0.2294,
3076,0.3001,0.2295,
3077,0.2922,0.2367,
3078,0.3167,0.2615,
3079,0.3033,0.2624,
3080,0.3568,0.249,
3081,0.2972,0.233,
3082,0.309,0.2598,
3083,0.3134,0.232,
3084,0.2935,0.2494,
3085,0.3199,0.2431,
3086,0.3105,0.2536,
3087,0.2864,0.2242,
3088,0.3317,0.2315,
3089,0.3163,0.2347,
3090,0.2932,0.26,
3091,0.2902,0.2443,
3092,0.294,,
3093,0.3118,,
3094,0.3209,,
3095,0.3209,,
3096,0.2923,,
3097,0.2913,,
3098,0.3079,,
3099,0.3175,,
3100,0.2876,,
3101,0.2608,,
3102,0.3267,,
3103,0.298,,
3104,0.3092,,
3105,0.292,,
3106,0.2967,,
3107,0.3128,,
3108,0.3189,,
3109,0.3101,,
3110,0.2964,,
3111,0.322,,
3112,0.306,,
3113,0.3075,,
3114,0.3096,,
3115,0.358,,
3116,0.2938,,
3117,0.2989,,
3118,0.3066,,
3119,0.301,,
3120,0.3063,,
3121,0.3254,,
3122,0.2984,,
3123,0.2758,,
3124,0.3265,,
3125,0.3108,,
3126,0.2777,,
3127,0.3085,,
3128,0.2973,,
3129,0.3214,,
3130,0.3032,,
3131,0.3014,,
3132,0.3258,,
3133,0.3455,,
3134,0.2995,,
3135,0.3044,,
3136,0.2911,,
3137,0.3019,,
3138,0.306,,
3139,0.33,,
3140,0.2955,,
3141,0.317,,
3142,0.2871,,
3143,0.3284,,
3144,0.2918,,
3145,0.3024,,
3146,0.3175,,
3147,0.2765,,
3148,0.319,,
3149,0.2908,,
3150,0.2791,,
3151,0.3095,,
3152,0.3562,,
3153,0.2898,,
3154,0.3093,,
3155,0.3222,,
3156,0.3056,,
3157,0.2988,,
3158,0.3219,,
3159,0.3116,,
3160,0.2958,,
3161,0.3009,,
3162,0.323,,
3163,0.316,,
3164,0.303,,
3165,0.3022,,
3166,0.2644,,
3167,0.3051,,
3168,0.3233,,
3169,0.3164,,
3170,0.3068,,
3171,0.3097,,
3172,0.2886,,
3173,0.3403,,
3174,0.3046,,
3175,0.319,,
3176,0.3357,,
3177,0.2966,,
3178,0.3286,,
3179,0.2954,,
3180,0.3021,,
3181,0.3124,,
3182,0.315,,
3183,0.3018,,
3184,0.3018,,
3185,0.2878,,
3186,0.2812,,
3187,0.2981,,
3188,0.3146,,
3189,0.3037,,
3190,0.2962,,
3191,0.3178,,
3192,0.2876,,
3193,0.313,,
3194,0.3012,,
3195,0.2883,,
3196,0.2978,,
3197,0.3001,,
3198,0.3086,,
3199,0.3013,,
3200,0.3126,,
3201,0.3305,,
3202,0.2906,,
3203,0.3087,,
3204,0.3119,,
3205,0.336,,
3206,0.2916,,
3207,0.3176,,
3208,0.3363,,
3209,0.3064,,
3210,0.3404,,
3211,0.2818,,
3212,0.3123,,
3213,0.3216,,
3214,0.3478,,
3215,0.3198,,
3216,0.2954,,
3217,0.2927,,
3218,0.2974,,
3219,0.3173,,
3220,0.2952,,
3221,0.2994,,
3222,0.3065,,
3223,0.3098,,
3224,0.3081,,
3225,0.3147,,
3226,0.2858,,
3227,0.3081,,
3228,0.3051,,
3229,0.29,,
3230,0.308,,
3231,0.3264,,
3232,0.3261,,
3233,0.3089,,
3234,0.2972,,
3235,0.2963,,
3236,0.3085,,
3237,0.3172,,
3238,0.2761,,
3239,0.2981,,
3240,0.2822,,
3241,0.2779,,
3242,0.2909,,
3243,0.28,,
3244,0.324,,
3245,0.3112,,
3246,0.2883,,
3247,0.3104,,
3248,0.3049,,
3249,0.3121,,
3250,0.3227,,
3251,0.2953,,
3252,0.3088,,
3253,0.2942,,
3254,0.3261,,
3255,0.3213,,
3256,0.3198,,
3257,0.3039,,
3258,0.3321,,
3259,0.3115,,
3260,0.3092,,
3261,0.3088,,
3262,0.2936,,
3263,0.3004,,
3264,0.3117,,
3265,0.304,,
3266,0.3013,,
3267,0.2996,,
3268,0.3028,,
3269,0.2918,,
3270,0.2972,,
3271,0.2842,,
3272,0.302,,
3273,0.291,,
3274,0.2813,,
3275,0.3181,,
3276,0.3121,,
3277,0.3071,,
3278,0.3164,,
3279,0.2649,,
3280,0.3151,,
3281,0.3077,,
3282,0.2941,,
3283,0.2939,,
3284,0.3281,,
3285,0.3147,,
3286,0.2989,,
3287,0.2867,,
3288,0.3337,,
3289,0.313,,
3290,0.2967,,
3291,0.3043,,
3292,0.3311,,
3293,0.2979,,
3294,0.3105,,
3295,0.2965,,
3296,0.3321,,
3297,0.3224,,
3298,0.3059,,
3299,0.3072,,
3300,0.286,,
3301,0.3052,,
3302,0.2854,,
3303,0.3018,,
3304,0.3089,,
3305,0.289,,
3306,0.3045,,
3307,0.3131,,
3308,0.3086,,
3309,0.3299,,
3310,0.3053,,
3311,0.3123,,
3312,0.3195,,
3313,0.3248,,
3314,0.2871,,
3315,0.305,,
3316,0.3266,,
3317,0.3227,,
3318,0.2982,,
3319,0.2976,,
3320,0.3041,,
3321,0.285,,
3322,0.3222,,
3323,0.2856,,
3324,0.2977,,
3325,0.314,,
3326,0.2862,,
3327,0.3177,,
3328,0.3027,,
3329,0.2875,,
3330,0.3,,
3331,0.3057,,
3332,0.3037,,
3333,0.3263,,
3334,0.2959,,
3335,0.2891,,
3336,0.2899,,
3337,0.3084,,
3338,0.298,,
3339,0.3071,,
3340,0.3174,,
3341,0.2922,,
3342,0.3245,,
3343,0.2903,,
3344,0.3011,,
3345,0.2915,,
3346,0.2924,,
3347,0.3006,,
3348,0.2995,,
3349,0.3279,,
3350,0.2949,,
3351,0.2902,,
3352,0.285,,
3353,0.281,,
3354,0.3086,,
3355,0.3038,,
3356,0.2905,,
3357,0.3004,,
3358,0.3029,,
3359,0.3242,,
3360,0.3153,,
3361,0.3235,,
3362,0.2987,,
3363,0.3034,,
3364,0.3081,,
3365,0.3012,,
3366,0.2976,,
3367,0.3002,,
3368,0.3149,,
3369,0.3085,,
3370,0.3117,,
3371,0.3338,,
3372,0.3224,,
3373,0.3041,,
3374,0.3029,,
3375,0.3331,,
3376,0.3098,,
3377,0.3223,,
3378,0.2927,,
3379,0.3149,,
3380,0.2757,,
3381,0.3206,,
3382,0.3049,,
3383,0.3274,,
3384,0.3114,,
3385,0.2815,,
3386,0.3266,,
3387,0.2845,,
3388,0.3139,,
3389,0.3116,,
3390,0.2802,,
3391,0.2931,,
3392,0.3151,,
3393,0.3185,,
3394,0.3091,,
3395,0.3035,,
3396,0.3034,,
3397,0.3141,,
3398,0.3148,,
3399,0.3297,,
3400,0.3324,,
3401,0.3039,,
3402,0.3116,,
3403,0.3017,,
3404,0.2915,,
3405,0.3031,,
3406,0.3125,,
3407,0.2886,,
3408,0.2963,,
3409,0.2749,,
3410,0.28,,
3411,0.2984,,
3412,0.3151,,
3413,0.3242,,
3414,0.3154,,
3415,0.3299,,
3416,0.3159,,
3417,0.2972,,
3418,0.2989,,
3419,0.3071,,
3420,0.3168,,
3421,0.3044,,
3422,0.2956,,
3423,0.327,,
3424,0.3216,,
3425,0.2756,,
3426,0.3133,,
3427,0.3067,,
3428,0.3024,,
3429,0.2893,,
3430,0.2778,,
3431,0.3172,,
3432,0.3001,,
3433,0.3089,,
3434,0.3169,,
3435,0.304,,
3436,0.2975,,
3437,0.3124,,
3438,0.327,,
3439,0.3055,,
3440,0.3203,,
3441,0.2934,,
3442,0.3164,,
3443,0.2873,,
3444,0.3037,,
3445,0.3144,,
3446,0.3024,,
3447,0.3033,,
3448,0.2927,,
3449,0.2825,,
3450,0.2988,,
3451,0.3133,,
3452,0.3159,,
3453,0.2753,,
3454,0.3096,,
3455,0.2857,,
3456,0.3182,,
3457,0.3348,,
3458,0.3045,,
3459,0.2951,,
3460,0.3178,,
3461,0.3131,,
3462,0.3207,,
3463,0.2805,,
3464,0.3071,,
3465,0.2978,,
3466,0.3184,,
3467,0.3004,,
3468,0.2834,,
3469,0.2763,,
3470,0.3036,,
3471,0.2934,,
3472,0.3032,,
3473,0.3131,,
3474,0.2972,,
3475,0.2924,,
3476,0.2839,,
3477,0.2975,,
3478,0.3059,,
3479,0.2868,,
3480,0.2778,,
3481,0.3143,,
3482,0.308,,
3483,0.3158,,
3484,0.2995,,
3485,0.3156,,
3486,0.3034,,
3487,0.3113,,
3488,0.3149,,
3489,0.2927,,
3490,0.3441,,
3491,0.3069,,
3492,0.3275,,
3493,0.3213,,
3494,0.3069,,
3495,0.2739,,
3496,0.3178,,
3497,0.3112,,
3498,0.3142,,
3499,0.3082,,
3500,0.3403,,
3501,0.2912,,
3502,0.3165,,
3503,0.3083,,
3504,0.2967,,
3505,0.3303,,
3506,0.2868,,
3507,0.3327,,
3508,0.3179,,
3509,0.3376,,
3510,0.3044,,
3511,0.3069,,
3512,0.3189,,
3513,0.3148,,
3514,0.3359,,
3515,0.293,,
3516,0.3104,,
3517,0.3144,,
3518,0.2911,,
3519,0.3089,,
3520,0.2974,,
3521,0.3059,,
3522,0.298,,
3523,0.3131,,
3524,0.305,,
3525,0.2778,,
3526,0.3099,,
3527,0.3105,,
3528,0.3226,,
3529,0.291,,
3530,0.3037,,
3531,0.2923,,
3532,0.3079,,
3533,0.2951,,
3534,0.3071,,
3535,0.3112,,
3536,0.2959,,
3537,0.3052,,
3538,0.2922,,
3539,0.311,,
3540,0.3243,,
3541,0.3062,,
3542,0.2975,,
3543,0.3035,,
3544,0.3128,,
3545,0.2958,,
3546,0.3156,,
3547,0.2889,,
3548,0.3223,,
3549,0.3021,,
3550,0.3225,,
3551,0.3204,,
3552,0.3524,,
3553,0.3074,,
3554,0.3259,,
3555,0.3146,,
3556,0.3091,,
3557,0.2929,,
3558,0.3012,,
3559,0.3221,,
3560,0.2997,,
3561,0.3468,,
3562,0.2921,,
3563,0.315,,
3564,0.3054,,
3565,0.307,,
3566,0.3031,,
3567,0.2997,,
3568,0.3133,,
3569,0.2929,,
3570,0.3062,,
3571,0.2872,,
3572,0.3214,,
3573,0.3172,,
3574,0.3062,,
3575,0.3064,,
3576,0.3053,,
3577,0.284,,
3578,0.2973,,
3579,0.3008,,
3580,0.2839,,
3581,0.3266,,
3582,0.3038,,
3583,0.3245,,
3584,0.2879,,
3585,0.3002,,
3586,0.3122,,
3587,0.318,,
3588,0.2895,,
3589,0.2878,,
3590,0.3112,,
3591,0.3156,,
3592,0.314,,
3593,0.3361,,
3594,0.3092,,
3595,0.3111,,
3596,0.3133,,
3597,0.33,,
3598,0.2979,,
3599,0.287,,
3600,0.2969,,
3601,0.3104,,
3602,0.3077,,
3603,0.304,,
3604,0.3008,,
3605,0.2948,,
3606,0.303,,
3607,0.3004,,
3608,0.3126,,
3609,0.3136,,
3610,0.3114,,
3611,0.3157,,
3612,0.3141,,
3613,0.3023,,
3614,0.2937,,
3615,0.3358,,
3616,0.296,,
3617,0.3182,,
3618,0.3441,,
3619,0.3189,,
3620,0.3208,,
3621,0.2921,,
3622,0.3017,,
3623,0.2994,,
3624,0.2844,,
3625,0.2941,,
3626,0.2936,,
3627,0.3084,,
3628,0.3291,,
3629,0.299,,
3630,0.3052,,
3631,0.3316,,
3632,0.2879,,
3633,0.3126,,
3634,0.2954,,
3635,0.3169,,
3636,0.2947,,
3637,0.324,,
3638,0.3266,,
3639,0.2961,,
3640,0.2849,,
3641,0.2951,,
3642,0.3012,,
3643,0.3029,,
3644,0.3184,,
3645,0.3093,,
3646,0.2792,,
3647,0.3096,,
3648,0.2997,,
3649,0.321,,
3650,0.2977,,
3651,0.3095,,
3652,0.3039,,
3653,0.3057,,
3654,0.3058,,
3655,0.332,,
3656,0.311,,
3657,0.3032,,
3658,0.2981,,
3659,0.2739,,
3660,0.3078,,
3661,0.295,,
3662,0.2994,,
3663,0.2935,,
3664,0.3096,,
3665,0.2928,,
3666,0.3012,,
3667,0.3356,,
3668,0.3157,,
3669,0.3064,,
3670,0.3086,,
3671,0.2934,,
3672,0.3382,,
3673,0.3287,,
3674,0.3291,,
3675,0.2937,,
3676,0.3154,,
3677,0.3123,,
3678,0.3241,,
3679,0.3076,,
3680,0.3421,,
3681,0.3103,,
3682,0.3008,,
3683,0.2896,,
3684,0.296,,
3685,0.3098,,
3686,0.3199,,
3687,0.3087,,
3688,0.309,,
3689,0.3104,,
3690,0.3273,,
3691,0.2974,,
3692,0.2974,,
3693,0.3219,,
3694,0.2842,,
3695,0.306,,
3696,0.2982,,
3697,0.3251,,
3698,0.3072,,
3699,0.3053,,
3700,0.3198,,
3701,0.3106,,
3702,0.3149,,
3703,0.3047,,
3704,0.2919,,
3705,0.2975,,
3706,0.3005,,
3707,0.3136,,
3708,0.2979,,
3709,0.3123,,
3710,0.3154,,
3711,0.2947,,
3712,0.3018,,
3713,0.3276,,
3714,0.2944,,
3715,0.3012,,
3716,0.3026,,
3717,0.3114,,
3718,0.2904,,
3719,0.288,,
3720,0.3108,,
3721,0.3242,,
3722,0.3228,,
3723,0.292,,
3724,0.3074,,
3725,0.2832,,
3726,0.2666,,
3727,0.2996,,
3728,0.3102,,
3729,0.3176,,
3730,0.3057,,
3731,0.3175,,
3732,0.3022,,
3733,0.3311,,
3734,0.3045,,
3735,0.2766,,
3736,0.3023,,
3737,0.3151,,
3738,0.2955,,
3739,0.3244,,
3740,0.3036,,
3741,0.2994,,
3742,0.298,,
3743,0.3195,,
3744,0.3329,,
3745,0.3122,,
3746,0.3288,,
3747,0.2984,,
3748,0.2936,,
3749,0.3029,,
3750,0.3066,,
3751,0.313,,
3752,0.3023,,
3753,0.2827,,
3754,0.2884,,
3755,0.2851,,
3756,0.3236,,
3757,0.3253,,
3758,0.3275,,
3759,0.3161,,
3760,0.2887,,
3761,0.3072,,
3762,0.2825,,
3763,0.3093,,
3764,0.3154,,
3765,0.2857,,
3766,0.312,,
3767,0.3055,,
3768,0.2975,,
3769,0.3095,,
3770,0.2792,,
3771,0.2902,,
3772,0.3055,,
3773,0.3207,,
3774,0.292,,
3775,0.2789,,
3776,0.3258,,
3777,0.2804,,
3778,0.2986,,
3779,0.3012,,
3780,0.3065,,
3781,0.2897,,
3782,0.2842,,
3783,0.3162,,
3784,0.2951,,
3785,0.3067,,
3786,0.3338,,
3787,0.3158,,
3788,0.3078,,
3789,0.2988,,
3790,0.3039,,
3791,0.2841,,
3792,0.2938,,
3793,0.3194,,
3794,0.3112,,
3795,0.3328,,
3796,0.2879,,
3797,0.3092,,
3798,0.3057,,
3799,0.2813,,
3800,0.2854,,
3801,0.2791,,
3802,0.3043,,
3803,0.2905,,
3804,0.3273,,
3805,0.3001,,
3806,0.3082,,
3807,0.3147,,
3808,0.3017,,
3809,0.2985,,
3810,0.3174,,
3811,0.3054,,
3812,0.2887,,
3813,0.3405,,
3814,0.3252,,
3815,0.3103,,
3816,0.2943,,
3817,0.3139,,
3818,0.3189,,
3819,0.2981,,
3820,0.2972,,
3821,0.3132,,
3822,0.3179,,
3823,0.3006,,
3824,0.3007,,
3825,0.3067,,
3826,0.3035,,
3827,0.3129,,
3828,0.3215,,
3829,0.3104,,
3830,0.3038,,
3831,0.3146,,
3832,0.337,,
3833,0.3045,,
3834,0.2801,,
3835,0.2981,,
3836,0.3178,,
3837,0.3038,,
3838,0.3089,,
3839,0.3005,,
3840,0.3156,,
3841,0.3031,,
3842,0.3207,,
3843,0.3123,,
3844,0.2838,,
3845,0.3073,,
3846,0.3138,,
3847,0.3152,,
3848,0.3131,,
3849,0.306,,
3850,0.2983,,
3851,0.3175,,
3852,0.3245,,
3853,0.3233,,
3854,0.3071,,
3855,0.3099,,
3856,0.2861,,
3857,0.2925,,
3858,0.3137,,
3859,0.299,,
3860,0.3252,,
3861,0.3316,,
3862,0.2858,,
3863,0.309,,
3864,0.283,,
3865,0.3181,,
3866,0.2886,,
3867,0.2942,,
3868,0.3164,,
3869,0.2853,,
3870,0.2726,,
3871,0.3161,,
3872,0.2978,,
3873,0.3176,,
3874,0.3181,,
3875,0.3128,,
3876,0.2781,,
3877,0.3116,,
3878,0.3226,,
3879,0.3001,,
3880,0.2933,,
3881,0.3075,,
3882,0.2989,,
3883,0.3182,,
3884,0.2923,,
3885,0.3165,,
3886,0.2873,,
3887,0.3074,,
3888,0.3108,,
3889,0.3179,,
3890,0.3135,,
3891,0.2732,,
3892,0.3071,,
3893,0.2839,,
3894,0.3242,,
3895,0.3133,,
3896,0.3236,,
3897,0.3225,,
3898,0.3039,,
3899,0.3184,,
3900,0.2946,,
3901,0.2789,,
3902,0.2943,,
3903,0.2847,,
3904,0.3034,,
3905,0.2777,,
3906,0.2825,,
3907,0.3036,,
3908,0.2965,,
3909,0.3047,,
3910,0.3013,,
3911,0.3214,,
3912,0.309,,
3913,0.2792,,
3914,0.3026,,
3915,0.2959,,
3916,0.2943,,
3917,0.3313,,
3918,0.2851,,
3919,0.3003,,
3920,0.2968,,
3921,0.3342,,
3922,0.3265,,
3923,0.2788,,
3924,0.3423,,
3925,0.2915,,
3926,0.307,,
3927,0.3067,,
3928,0.3099,,
3929,0.3207,,
3930,0.3291,,
3931,0.3149,,
3932,0.3137,,
3933,0.3108,,
3934,0.2991,,
3935,0.2932,,
3936,0.2973,,
3937,0.3205,,
3938,0.296,,
3939,0.2813,,
3940,0.3196,,
3941,0.3109,,
3942,0.3049,,
3943,0.2969,,
3944,0.3135,,
3945,0.3339,,
3946,0.3275,,
3947,0.2907,,
3948,0.2858,,
3949,0.2825,,
3950,0.3031,,
3951,0.2946,,
3952,0.3081,,
3953,0.3125,,
3954,0.3175,,
3955,0.3033,,
3956,0.2922,,
3957,0.2815,,
3958,0.3197,,
3959,0.3066,,
3960,0.2997,,
3961,0.314,,
3962,0.3124,,
3963,0.3183,,
3964,0.2975,,
3965,0.2823,,
3966,0.3244,,
3967,0.3125,,
3968,0.3125,,
3969,0.3125,,
3970,0.3063,,
3971,0.2636,,
3972,0.3167,,
3973,0.2894,,
3974,0.3184,,
3975,0.3089,,
3976,0.2991,,
3977,0.3016,,
3978,0.3143,,
3979,0.2903,,
3980,0.3184,,
3981,0.3279,,
3982,0.3194,,
3983,0.3002,,
3984,0.2992,,
3985,0.3065,,
3986,0.29,,
3987,0.3433,,
3988,0.3228,,
3989,0.3313,,
3990,0.3294,,
3991,0.3097,,
3992,0.3231,,
3993,0.3146,,
3994,0.3204,,
3995,0.3358,,
3996,0.3164,,
3997,0.3182,,
3998,0.2681,,
3999,0.2929,,
4000,0.3025,,
4001,0.3132,,
4002,0.3059,,
4003,0.3284,,
4004,0.2918,,
4005,0.3093,,
4006,0.3092,,
4007,0.3034,,
4008,0.3011,,
4009,0.269,,
4010,0.2875,,
4011,0.3302,,
4012,0.3244,,
4013,0.3088,,
4014,0.3211,,
4015,0.2853,,
4016,0.3042,,
4017,0.2909,,
4018,0.3144,,
4019,0.3077,,
4020,0.2965,,
4021,0.2958,,
4022,0.2918,,
4023,0.2871,,
4024,0.3213,,
